Selection of the Most Probable Best

We consider an expected-value ranking and selection (R&S) problem where all k solutions' simulation outputs depend on a common parameter whose uncertainty can be modeled by a distribution. We define the most probable best (MPB) to be the solution that has the largest probability of being optimal with respect to the distribution and design an efficient sequential sampling algorithm to learn the MPB when the parameter has a finite support. We derive the large deviations rate of the probability of falsely selecting the MPB and formulate an optimal computing budget allocation problem to find the rate-maximizing static sampling ratios. The problem is then relaxed to obtain a set of optimality conditions that are interpretable and computationally efficient to verify. We devise a series of algorithms that replace the unknown means in the optimality conditions with their estimates and prove the algorithms' sampling ratios achieve the conditions as the simulation budget increases. Furthermore, we show that the empirical performances of the algorithms can be significantly improved by adopting the kernel ridge regression for mean estimation while achieving the same asymptotic convergence results. The algorithms are benchmarked against a state-of-the-art contextual R&S algorithm and demonstrated to have superior empirical performances.

==> MarketShare_KRR_ACC.csv <==
T_idx,ACC_EA,ACC_COCBA,ACC_Alg1,ACC_Alg2,ACC_Alg3,ACC_Alg4,ACC_Alg5
700,0.1614,0.1614,0.1614,0.1614,0.1614,0.1614,0.0898
800,0.1608,0.1272,0.1601,0.124,0.1179,0.1201,0.0604
900,0.1489,0.1137,0.1507,0.1066,0.1,0.1028,0.0456
1000,0.1399,0.1044,0.1429,0.0947,0.0879,0.0914,0.0376
1100,0.1342,0.097,0.1362,0.0868,0.0789,0.0832,0.0319
1200,0.1317,0.0913,0.1293,0.0796,0.072,0.0763,0.0277
1300,0.1252,0.0867,0.1246,0.0734,0.0659,0.0708,0.0248
1400,0.1197,0.0827,0.1194,0.0689,0.061,0.066,0.0225
1500,0.1191,0.0792,0.1146,0.0643,0.0569,0.062,0.0206
1600,0.1145,0.0761,0.1105,0.0603,0.0531,0.0581,0.019
1700,0.1101,0.073,0.107,0.0569,0.0498,0.0547,0.0175
1800,0.107,0.0702,0.1037,0.0533,0.0468,0.0517,0.0163
1900,0.106,0.0677,0.1009,0.0504,0.044,0.049,0.015
2000,0.1028,0.0658,0.0981,0.0478,0.0418,0.0469,0.014
2100,0.0995,0.0638,0.0959,0.0458,0.0395,0.0445,0.013
2200,0.0993,0.0619,0.0937,0.0435,0.0375,0.0427,0.0122
2300,0.0968,0.0601,0.0918,0.0417,0.0356,0.041,0.0114
2400,0.0942,0.0585,0.0901,0.0397,0.034,0.0393,0.0107
2500,0.092,0.0569,0.0884,0.0381,0.0324,0.0376,0.01
2600,0.0917,0.0555,0.0864,0.0366,0.0309,0.0363,0.0094
2700,0.0891,0.0543,0.085,0.0349,0.0294,0.0348,0.0089
2800,0.0872,0.053,0.084,0.0336,0.0281,0.0334,0.0084
2900,0.0863,0.0519,0.0824,0.0322,0.0269,0.0321,0.0078
3000,0.0846,0.0508,0.0813,0.0312,0.0257,0.0309,0.0074
3100,0.0828,0.0496,0.0801,0.0301,0.0246,0.0297,0.0069
3200,0.0813,0.0485,0.079,0.0293,0.0237,0.0286,0.0066
3300,0.081,0.0475,0.078,0.0282,0.0227,0.0277,0.0062
3400,0.0797,0.0465,0.0771,0.0273,0.0218,0.0267,0.0058
3500,0.0782,0.0457,0.0763,0.0264,0.0209,0.0259,0.0055
3600,0.0775,0.0448,0.0754,0.0256,0.0201,0.025,0.0053
3700,0.0763,0.0441,0.0744,0.0248,0.0194,0.0242,0.005
3800,0.0748,0.0433,0.074,0.0241,0.0187,0.0234,0.0047
3900,0.0729,0.0425,0.0732,0.0234,0.018,0.0227,0.0044
4000,0.0726,0.0418,0.0725,0.0227,0.0174,0.0221,0.0042
4100,0.0715,0.0412,0.0716,0.0221,0.0167,0.0215,0.004
4200,0.0702,0.0403,0.0711,0.0214,0.0161,0.0208,0.0039
4300,0.0696,0.0397,0.0705,0.021,0.0156,0.0202,0.0037
4400,0.0689,0.0391,0.07,0.0205,0.015,0.0195,0.0035
4500,0.0678,0.0384,0.0695,0.0199,0.0144,0.019,0.0033
4600,0.0667,0.0379,0.069,0.0195,0.0139,0.0185,0.0032
4700,0.0665,0.0373,0.0684,0.0191,0.0135,0.018,0.003
4800,0.0656,0.0367,0.0682,0.0187,0.013,0.0176,0.0029
4900,0.0647,0.0362,0.0678,0.0182,0.0126,0.0171,0.0027
5000,0.0641,0.0357,0.0673,0.0178,0.0123,0.0166,0.0026


==> MarketShare_KRR_FNR.csv <==
T_idx,FNR_EA,FNR_COCBA,FNR_Alg1,FNR_Alg2,FNR_Alg3,FNR_Alg4,FNR_Alg5
700,0.216,0.216,0.216,0.216,0.216,0.216,0.0866
800,0.2142,0.1589,0.2531,0.1647,0.1444,0.1308,0.0565
900,0.1953,0.1388,0.243,0.1385,0.1187,0.1044,0.0418
1000,0.18,0.1255,0.2334,0.1228,0.1025,0.0887,0.0339
1100,0.1707,0.1152,0.2251,0.1129,0.0905,0.0778,0.0285
1200,0.1673,0.1074,0.217,0.1041,0.082,0.0695,0.0246
1300,0.156,0.1011,0.211,0.0967,0.0742,0.063,0.0219
1400,0.1472,0.0959,0.2047,0.0912,0.0683,0.0574,0.0199
1500,0.1466,0.0913,0.199,0.0858,0.0634,0.0528,0.018
1600,0.1391,0.0872,0.194,0.081,0.0588,0.0486,0.0167
1700,0.1323,0.0833,0.1898,0.0769,0.055,0.0452,0.0153
1800,0.1274,0.0798,0.1859,0.0726,0.0515,0.0421,0.0142
1900,0.1265,0.0766,0.1825,0.0692,0.0483,0.0393,0.013
2000,0.1212,0.0742,0.1793,0.0661,0.0459,0.0373,0.0121
2100,0.1162,0.0718,0.1766,0.0637,0.0434,0.035,0.0114
2200,0.1161,0.0693,0.174,0.0609,0.0413,0.0334,0.0106
2300,0.1121,0.0672,0.1717,0.0586,0.0393,0.0318,0.0098
2400,0.1082,0.0652,0.1697,0.0563,0.0375,0.0303,0.0092
2500,0.105,0.0633,0.1676,0.0543,0.0358,0.0287,0.0086
2600,0.1048,0.0615,0.1653,0.0524,0.0343,0.0276,0.0081
2700,0.1007,0.0601,0.1636,0.0504,0.0328,0.0265,0.0076
2800,0.0979,0.0586,0.1624,0.0488,0.0314,0.0253,0.0071
2900,0.0973,0.0574,0.1605,0.0471,0.0301,0.0242,0.0067
3000,0.0947,0.056,0.1591,0.0458,0.029,0.0233,0.0063
3100,0.0921,0.0546,0.1577,0.0445,0.0278,0.0224,0.006
3200,0.0901,0.0533,0.1564,0.0435,0.0269,0.0214,0.0057
3300,0.0901,0.0522,0.1552,0.042,0.026,0.0207,0.0053
3400,0.088,0.0511,0.1541,0.0411,0.0251,0.02,0.005
3500,0.0858,0.0503,0.1532,0.0399,0.0241,0.0193,0.0048
3600,0.0852,0.0492,0.1521,0.0389,0.0234,0.0186,0.0045
3700,0.0833,0.0483,0.1509,0.038,0.0227,0.0179,0.0043
3800,0.0813,0.0474,0.1503,0.037,0.022,0.0174,0.0041
3900,0.0789,0.0466,0.1494,0.0361,0.0214,0.0168,0.0039
4000,0.0787,0.0458,0.1485,0.0354,0.0207,0.0164,0.0037
4100,0.0769,0.045,0.1475,0.0346,0.02,0.0159,0.0036
4200,0.0752,0.0441,0.1469,0.0337,0.0194,0.0154,0.0034
4300,0.0748,0.0434,0.1461,0.0332,0.0189,0.0149,0.0033
4400,0.0737,0.0427,0.1455,0.0325,0.0183,0.0145,0.0032
4500,0.072,0.0421,0.1449,0.0318,0.0177,0.0141,0.003
4600,0.0707,0.0414,0.1443,0.0313,0.0172,0.0137,0.0029
4700,0.0706,0.0408,0.1436,0.0308,0.0168,0.0134,0.0028
4800,0.0693,0.0402,0.1433,0.0302,0.0163,0.0132,0.0026
4900,0.0682,0.0397,0.1428,0.0296,0.0159,0.0128,0.0025
5000,0.0678,0.0391,0.1422,0.0291,0.0155,0.0124,0.0025


==> MarketShare_KRR_PFS.csv <==
T_idx,PFS_EA,PFS_COCBA,PFS_Alg1,PFS_Alg2,PFS_Alg3,PFS_Alg4,PFS_Alg5
700,0.1082,0.1082,0.1082,0.1082,0.1082,0.1082,0.0792
800,0.1116,0.0693,0.1112,0.0725,0.0705,0.0686,0.0372
900,0.0903,0.0578,0.1068,0.0608,0.0584,0.0544,0.0187
1000,0.0791,0.0508,0.1018,0.0528,0.0498,0.0464,0.0106
1100,0.0736,0.0453,0.0972,0.0489,0.0437,0.0407,0.006
1200,0.0715,0.0412,0.09,0.044,0.0394,0.0358,0.0034
1300,0.0632,0.0383,0.0858,0.0395,0.0352,0.0322,0.0019
1400,0.0574,0.0356,0.08,0.0368,0.0323,0.0289,0.0013
1500,0.0585,0.0334,0.074,0.0335,0.0299,0.0265,0.0009
1600,0.0519,0.0315,0.0693,0.0304,0.0273,0.0237,0.0007
1700,0.0483,0.0294,0.0648,0.0279,0.0253,0.0216,0.0004
1800,0.0464,0.0276,0.0608,0.0249,0.0236,0.0198,0.0003
1900,0.0459,0.0258,0.0574,0.0229,0.0218,0.0179,0.0002
2000,0.0423,0.025,0.0538,0.021,0.0206,0.0171,0.0002
2100,0.0393,0.0241,0.0511,0.02,0.0193,0.0157,0.0002
2200,0.0407,0.0228,0.0483,0.0184,0.018,0.0151,0.0002
2300,0.0372,0.0219,0.0459,0.0173,0.017,0.0144,0.0001
2400,0.0354,0.0211,0.044,0.0161,0.0161,0.0135,0.0001
2500,0.0344,0.0201,0.0419,0.0151,0.0154,0.0126,0.0001
2600,0.0345,0.0193,0.0392,0.0141,0.0145,0.0122,0.0001
2700,0.0319,0.019,0.0374,0.013,0.0136,0.0114,0.0001
2800,0.0305,0.0184,0.0364,0.0124,0.0128,0.0107,0.0001
2900,0.0301,0.018,0.0342,0.0114,0.0122,0.0101,0
3000,0.0277,0.0175,0.0326,0.0109,0.0117,0.0096,0.0001
3100,0.0274,0.0168,0.0312,0.0104,0.0111,0.009,0
3200,0.0261,0.0163,0.0296,0.0101,0.0107,0.0085,0
3300,0.0262,0.0157,0.0284,0.0094,0.0103,0.0081,0
3400,0.0255,0.0154,0.0272,0.009,0.0099,0.0078,0
3500,0.0247,0.0151,0.0262,0.0084,0.0095,0.0073,0
3600,0.0246,0.0147,0.0249,0.008,0.0092,0.007,0
3700,0.023,0.0145,0.0233,0.0077,0.0089,0.0067,0
3800,0.0225,0.0142,0.023,0.0072,0.0087,0.0064,0
3900,0.0207,0.0138,0.022,0.0067,0.0083,0.0062,0
4000,0.0204,0.0136,0.0209,0.0065,0.0079,0.006,-0
4100,0.0199,0.0133,0.0196,0.0063,0.0076,0.0058,-0
4200,0.0191,0.0128,0.019,0.0058,0.0073,0.0056,-0
4300,0.019,0.0125,0.0182,0.0056,0.0071,0.0053,-0
4400,0.0181,0.0122,0.0175,0.0054,0.0069,0.0051,0
4500,0.0176,0.0119,0.0168,0.005,0.0065,0.0049,-0
4600,0.017,0.0117,0.0161,0.0049,0.0063,0.0048,0
4700,0.017,0.0114,0.0153,0.0048,0.0061,0.0047,0
4800,0.0164,0.0111,0.0152,0.0046,0.0059,0.0047,0
4900,0.0162,0.011,0.0146,0.0043,0.0058,0.0044,0
5000,0.0163,0.0107,0.014,0.0042,0.0057,0.0043,0


==> plotdata/ACC_Example1.csv <==
n_vec,ACC_EA,ACC_COCBA,ACC_Alg1,ACC_Alg2,ACC_Alg3,ACC_Alg4
2.5,0.142368,0.142368,0.142368,0.142368,0.142368,0.142368
7.5,0.096788,0.046374,0.039728,0.03173,0.031736,0.035762
12.5,0.0747900000000001,0.023464,0.02376,0.01241,0.010794,0.014442
17.5,0.060682,0.013044,0.01957,0.00634,0.00371,0.00631799999999999
22.5,0.05005,0.007354,0.018324,0.003906,0.001352,0.002982
27.5,0.042246,0.004228,0.01785,0.002644,0.000476,0.001454
32.5,0.03615,0.002426,0.017568,0.001884,0.000178,0.00073
37.5,0.031,0.00146,0.017372,0.001342,7.6e-05,0.000398
42.5,0.026656,0.000816,0.017234,0.000962,3e-05,0.000212
47.5,0.02322,0.000502,0.017132,0.000744,8e-06,0.00013


==> plotdata/ACC_Example2.csv <==
n_vec,ACC_EA,ACC_COCBA,ACC_Alg1,ACC_Alg2,ACC_Alg3,ACC_Alg4
2.5,0.199782,0.199782,0.199782,0.199782,0.199782,0.199782
3.5,0.181326,0.133082,0.14406,0.104164,0.11052,0.098842
4.5,0.166086,0.106858,0.126394,0.072082,0.0762660000000001,0.064552
5.5,0.154892,0.0888420000000001,0.11746,0.054484,0.05494,0.046244
6.5,0.144264,0.076004,0.112088,0.043394,0.040646,0.035684
7.5,0.135356,0.065654,0.108508,0.03562,0.030768,0.028664
8.5,0.127228,0.057006,0.105968,0.029966,0.023456,0.023676
9.5,0.12066,0.049676,0.104326,0.025714,0.017918,0.020086
10.5,0.114834,0.043506,0.102978,0.02232,0.014018,0.017184
11.5,0.10921,0.03813,0.101858,0.019556,0.011064,0.014892
12.5,0.103874,0.033384,0.100912,0.017316,0.00866,0.013016
13.5,0.0994480000000001,0.029648,0.100034,0.01547,0.00686,0.011454
14.5,0.09502,0.026216,0.0992780000000001,0.013812,0.005396,0.010194
15.5,0.0911020000000001,0.02333,0.098642,0.012416,0.004236,0.00906799999999999
16.5,0.0875980000000001,0.02064,0.0979680000000001,0.011258,0.003372,0.008166
17.5,0.084108,0.018354,0.097444,0.010272,0.002704,0.007358
18.5,0.080954,0.016338,0.096858,0.009306,0.002196,0.006606
19.5,0.077962,0.01456,0.0962980000000001,0.008516,0.001816,0.005954


==> plotdata/ACC_Example3.csv <==
n_vec,ACC_EA,ACC_COCBA,ACC_Alg1,ACC_Alg2,ACC_Alg3,ACC_Alg4
2.5,0.189308,0.189308,0.189308,0.189308,0.189308,0.189308
12.5,0.13441,0.095894,0.088874,0.0869520000000001,0.086234,0.093052
22.5,0.10914,0.069262,0.060236,0.05313,0.054966,0.061992
32.5,0.093366,0.052052,0.043698,0.033286,0.036394,0.042618
42.5,0.081454,0.039994,0.033558,0.021606,0.024412,0.029814
52.5,0.0719780000000001,0.030992,0.027544,0.01442,0.016438,0.021074
62.5,0.064638,0.024468,0.023778,0.010076,0.010978,0.014894
72.5,0.05812,0.019302,0.021478,0.007368,0.007274,0.010648
82.5,0.052616,0.015274,0.020118,0.005448,0.004802,0.00771
92.5,0.048358,0.01211,0.019214,0.0042,0.003212,0.00545
102.5,0.04453,0.009724,0.018628,0.003312,0.002108,0.003914
112.5,0.04091,0.007634,0.018304,0.002682,0.00137,0.002828
122.5,0.03777,0.006102,0.018064,0.002212,0.000924,0.002022
132.5,0.034942,0.004764,0.017906,0.001846,0.0006,0.001514
142.5,0.032318,0.003746,0.017776,0.001578,0.000386,0.001126
152.5,0.030146,0.002972,0.017698,0.001334,0.000274,0.000858
162.5,0.02806,0.00232,0.017634,0.001138,0.000178,0.000664
172.5,0.026184,0.001888,0.017576,0.001006,0.000112,0.000516
182.5,0.024134,0.001494,0.017526,0.000872,7.8e-05,0.000392
192.5,0.022582,0.001178,0.017472,0.00079,5.2e-05,0.000304
202.5,0.021176,0.00092,0.01744,0.0007,3.2e-05,0.000244
212.5,0.019776,0.000736,0.017412,0.000592,2.2e-05,0.000194
222.5,0.018364,0.000582,0.017392,0.00053,1.2e-05,0.00014
232.5,0.017266,0.000466,0.017366,0.000469999999999999,1e-05,9.4e-05
242.5,0.016212,0.000352,0.017344,0.000423999999999999,4e-06,7.2e-05
252.5,0.01529,0.000278,0.017322,0.000388,0,6.2e-05
262.5,0.014324,0.00022,0.017308,0.000364,0,4.8e-05
272.5,0.013706,0.00019,0.017288,0.000332,0,3.4e-05
282.5,0.012744,0.000156,0.017266,0.00031,0,2.8e-05
292.5,0.01194,0.000118,0.017264,0.000274,0,2.4e-05
302.5,0.011248,9.59999999999999e-05,0.01725,0.000248,0,2e-05
312.5,0.010674,7.8e-05,0.017232,0.000222,0,1.4e-05
322.5,0.010138,6.2e-05,0.017224,0.00019,0,1.2e-05
332.5,0.00950800000000001,4.2e-05,0.017212,0.000178,0,8e-06
342.5,0.008922,3.4e-05,0.0172,0.000154,0,6e-06
352.5,0.00834,2.2e-05,0.01718,0.000146,0,4e-06
362.5,0.007914,1.4e-05,0.017174,0.000136,0,0
372.5,0.007462,1.4e-05,0.017166,0.000128,0,0
382.5,0.00701999999999999,1e-05,0.01716,0.000108,0,0
392.5,0.0066,8e-06,0.017158,9.8e-05,0,0
402.5,0.006276,6e-06,0.01715,9e-05,0,0
412.5,0.005972,6e-06,0.017144,8.4e-05,0,0
422.5,0.005604,4e-06,0.017134,7.2e-05,0,0
432.5,0.005254,4e-06,0.017128,6.8e-05,0,0
442.5,0.00495,4e-06,0.017116,6.6e-05,0,0
452.5,0.00473,4e-06,0.017108,6.6e-05,0,0
462.5,0.004554,4e-06,0.017106,6e-05,0,0
472.5,0.004302,2e-06,0.0171,5.2e-05,0,0
482.5,0.004036,0,0.017094,4.4e-05,0,0
492.5,0.00385,0,0.01709,4.4e-05,0,0


==> plotdata/ACC_Example4.csv <==
n_vec,ACC_EA,ACC_COCBA,ACC_Alg1,ACC_Alg2,ACC_Alg3,ACC_Alg4
2.5,0.127088,0.127088,0.127088,0.127088,0.127088,0.127088
7.5,0.091144,0.048848,0.043156,0.030434,0.035758,0.039072
12.5,0.07156,0.029094,0.027874,0.012888,0.016092,0.019894
17.5,0.058166,0.019048,0.02257,0.006904,0.008474,0.011528
22.5,0.048514,0.013076,0.020422,0.00452,0.00475,0.00719
27.5,0.041424,0.009416,0.01935,0.00315,0.002746,0.004738
32.5,0.035322,0.00679,0.018756,0.002272,0.001668,0.00318
37.5,0.030808,0.00509,0.018418,0.001754,0.001056,0.002222
42.5,0.02681,0.003922,0.018216,0.00143,0.00066,0.0016
47.5,0.02339,0.003022,0.018028,0.00118,0.000448,0.001158
52.5,0.020468,0.002356,0.0179,0.000986,0.000292,0.000864
57.5,0.018124,0.001808,0.017806,0.000824,0.000204,0.00063
62.5,0.015888,0.001416,0.017712,0.000718,0.000132,0.000482
67.5,0.013932,0.001166,0.017656,0.000632,9e-05,0.000362
72.5,0.012272,0.000964,0.017606,0.000578,6.6e-05,0.000276
77.5,0.010798,0.000806,0.017564,0.000526,4.6e-05,0.000222


==> plotdata/ACC_Example5.csv <==
n_vec,ACC_EA,ACC_COCBA,ACC_Alg1,ACC_Alg2,ACC_Alg3,ACC_Alg4
2.5,0.1520912,0.1520912,0.1520912,0.1520912,0.1520912,0.1520912
7.5,0.1034048,0.0495352,0.0384792,0.0319856,0.03284,0.0360028
12.5,0.0795816,0.0253332,0.0206184,0.011584,0.010734,0.0131352
17.5,0.064374,0.0137356,0.0157292,0.0055668,0.003664,0.0054596
22.5,0.0531784,0.0077744,0.0141808,0.0032168,0.0013352,0.0024816
27.5,0.0450804,0.0044104,0.0136272,0.0020184,0.0005084,0.0012164
32.5,0.0385148,0.002536,0.0132864,0.001308,0.000166,0.0006428
37.5,0.0329016,0.001456,0.013102,0.0009488,5.48e-05,0.0003756
42.5,0.0285996,0.000854,0.012994,0.0007316,2.16e-05,0.0002152
47.5,0.0249084,0.0004568,0.0129136,0.0005852,5.6e-06,0.0001376
52.5,0.0216384,0.0002576,0.0128396,0.000445199999999999,4e-06,9.36e-05
57.5,0.0188828,0.0001484,0.0127636,0.0003528,0,5.76e-05
62.5,0.0165916,8.36e-05,0.0127036,0.0002972,0,4e-05
67.5,0.0147644,5.08e-05,0.0126636,0.0002552,0,1.76e-05
72.5,0.0132076,3.2e-05,0.01261,0.000214,0,1.12e-05
77.5,0.0117068,1.6e-05,0.01257,0.00018,0,8e-06


==> plotdata/ACC_Example6.csv <==
n_vec,ACC_EA,ACC_COCBA,ACC_Alg1,ACC_Alg2,ACC_Alg3,ACC_Alg4
2.5,0.1520416,0.1520416,0.1520416,0.1520416,0.1520416,0.1520416
7.5,0.10274,0.049492,0.0323624,0.0272048,0.0292808,0.0345192
12.5,0.0789288,0.0251384,0.0118688,0.0093328,0.0099288,0.0137648
17.5,0.0632592,0.013476,0.0048648,0.0036872,0.0040312,0.0066304
22.5,0.0523552,0.0076928,0.0021944,0.0016416,0.0018304,0.0033064
27.5,0.0443632,0.0042304,0.00096,0.0007568,0.000851199999999999,0.001724
32.5,0.0375144,0.0025232,0.0004752,0.0003736,0.0004304,0.0009048
37.5,0.0325328,0.001428,0.0001976,0.0001992,0.0002016,0.0005088
42.5,0.0280176,0.000796,8.64e-05,9.2e-05,9.2e-05,0.0002976
47.5,0.024832,0.0004472,4.96e-05,5.6e-05,4.4e-05,0.0001624
52.5,0.0214376,0.0002576,1.68e-05,2e-05,2.4e-05,0.0001032
57.5,0.0187704,0.0001728,9.6e-06,1.36e-05,2e-05,6.4e-05
62.5,0.0165832,0.000112,0,5.6e-06,0,4.64e-05
67.5,0.014544,6.88e-05,1.6e-06,4e-06,0,2.72e-05
72.5,0.01276,4.88e-05,1.6e-06,4e-06,0,1.76e-05
77.5,0.0111248,2.4e-05,0,0,0,1.28e-05


==> plotdata/ACC_Market1.csv <==
n_vec,ACC_EA,ACC_COCBA,ACC_Alg1,ACC_Alg2,ACC_Alg3,ACC_Alg4
0.7,0.131598973300446,0.131598973300446,0.131598973300446,0.131598973300446,0.131598973300446,0.131598973300446
2.7,0.0759565458355533,0.045949620130607,0.0674748603637037,0.0280178139433604,0.0230433475093697,0.0295080155176413
4.7,0.0588830898246021,0.0321783110112595,0.0611150888026149,0.0162497671342095,0.0104587552526507,0.0158290014076861
6.7,0.0488603776647713,0.0257017296199075,0.0587773962011402,0.0114746357742415,0.00540429057148986,0.00969130842902948
8.7,0.0428353554378698,0.02218884394681,0.0575902624804775,0.00897485275131582,0.0029965253209431,0.00639539495969327
10.7,0.0384116717773607,0.020047309346622,0.0568609943090493,0.0075027727429942,0.0017751135425719,0.00445838734242272
12.7,0.0346500731061433,0.0187733081331667,0.0563170628053719,0.00656839956931894,0.00110374511960879,0.00322877767902086
14.7,0.0319128932571275,0.0179017988011355,0.0558823627046119,0.00590416238498515,0.000726304888559031,0.00247170564537869
16.7,0.0296032784053976,0.0172816306441513,0.0555558030794319,0.00539058784610647,0.000499099435988386,0.00193811942120926
18.7,0.0276371277450017,0.016824367480878,0.0552557580924204,0.00502130379489138,0.000351659183096921,0.00156057416712673


==> plotdata/FNR_Example1.csv <==
n_vec,FNR_EA,FNR_COCBA,FNR_Alg1,FNR_Alg2,FNR_Alg3,FNR_Alg4
2.5,0.525,0.525,0.525,0.525,0.525,0.525
7.5,0.357477777777778,0.171422222222222,0.179111111111111,0.119166666666666,0.131866666666667,0.1205
12.5,0.275622222222222,0.0870222222222222,0.121166666666666,0.0503888888888889,0.0486555555555556,0.0448444444444444
17.5,0.224377777777778,0.0484666666666667,0.105155555555555,0.0282333333333333,0.0176666666666667,0.0166777777777778
22.5,0.185255555555555,0.0272444444444444,0.100388888888889,0.0183444444444444,0.00678888888888889,0.00637777777777777
27.5,0.1562,0.0157333333333333,0.098511111111111,0.0129,0.00245555555555556,0.00212222222222222
32.5,0.133044444444444,0.00907777777777778,0.0972333333333332,0.00957777777777777,0.000933333333333334,0.000766666666666667
37.5,0.113988888888889,0.00532222222222222,0.0962888888888888,0.00701111111111111,0.0004,0.000288888888888889
42.5,0.0980111111111111,0.00287777777777778,0.0956444444444444,0.00514444444444444,0.000166666666666667,0.000122222222222222
47.5,0.0855222222222222,0.00174444444444444,0.0951333333333332,0.00406666666666666,4.44444444444444e-05,4.44444444444444e-05


==> plotdata/FNR_Example2.csv <==
n_vec,FNR_EA,FNR_COCBA,FNR_Alg1,FNR_Alg2,FNR_Alg3,FNR_Alg4
2.5,0.527913333333333,0.527913333333333,0.527913333333333,0.527913333333333,0.527913333333333,0.527913333333333
3.5,0.478593333333334,0.351313333333333,0.429686666666667,0.254713333333333,0.301,0.197106666666667
4.5,0.438246666666667,0.282746666666667,0.39072,0.17348,0.207913333333334,0.09904
5.5,0.407933333333334,0.235353333333333,0.371246666666667,0.130786666666667,0.150426666666667,0.0527
6.5,0.380593333333333,0.201306666666667,0.359266666666667,0.104546666666667,0.11142,0.0305666666666667
7.5,0.357006666666667,0.17382,0.351166666666667,0.08696,0.0842333333333333,0.0180733333333333
8.5,0.335853333333333,0.150746666666667,0.345273333333333,0.0744533333333334,0.0640333333333333,0.01132
9.5,0.318766666666667,0.13136,0.341446666666667,0.0650733333333334,0.0490066666666667,0.00722
10.5,0.303666666666667,0.11524,0.33826,0.0576066666666667,0.0383333333333333,0.00476
11.5,0.289226666666667,0.10094,0.33544,0.05174,0.0302666666666667,0.00316666666666667
12.5,0.275,0.08838,0.33292,0.0467266666666667,0.0236666666666667,0.00207333333333333
13.5,0.263033333333333,0.0785933333333334,0.330686666666667,0.0424066666666667,0.0187866666666667,0.00148666666666667
14.5,0.251526666666667,0.0694333333333334,0.32864,0.0386133333333333,0.0147666666666667,0.00122666666666667
15.5,0.241453333333333,0.0617733333333334,0.326833333333333,0.0352733333333333,0.0115733333333333,0.00088
16.5,0.232293333333333,0.05468,0.324913333333334,0.03248,0.00924666666666667,0.000779999999999999
17.5,0.223133333333333,0.0487133333333333,0.323306666666667,0.0300266666666667,0.00742,0.000633333333333333
18.5,0.214606666666667,0.0435066666666667,0.321593333333333,0.0275533333333333,0.00596,0.000426666666666667
19.5,0.206746666666667,0.0387533333333333,0.319893333333333,0.0254333333333333,0.00498666666666667,0.00044


==> plotdata/FNR_Example3.csv <==
n_vec,FNR_EA,FNR_COCBA,FNR_Alg1,FNR_Alg2,FNR_Alg3,FNR_Alg4
2.5,0.698311111111111,0.698311111111111,0.698311111111111,0.698311111111111,0.698311111111111,0.698311111111111
12.5,0.495733333333333,0.354277777777778,0.354855555555555,0.314122222222222,0.3321,0.316877777777778
22.5,0.403566666666666,0.254744444444444,0.255377777777778,0.197933333333333,0.219744444444444,0.204522222222222
32.5,0.344666666666667,0.1915,0.196466666666666,0.1282,0.151844444444444,0.138344444444444
42.5,0.300444444444444,0.146822222222222,0.159711111111111,0.0866555555555555,0.1061,0.0956222222222222
52.5,0.266644444444444,0.113866666666666,0.137,0.0592555555555555,0.0742222222222222,0.0666444444444444
62.5,0.238733333333333,0.0897555555555555,0.122455555555555,0.0422888888888889,0.0510777777777778,0.0457666666666667
72.5,0.214888888888889,0.0706666666666667,0.1133,0.0317222222222222,0.0348555555555556,0.0312
82.5,0.193733333333333,0.0556888888888889,0.1078,0.0239111111111111,0.0234777777777778,0.0217
92.5,0.178688888888889,0.0442111111111111,0.1042,0.0188111111111111,0.0160555555555556,0.0138222222222222
102.5,0.1646,0.0355,0.101855555555555,0.0151666666666667,0.0106888888888889,0.00906666666666667
112.5,0.151066666666666,0.0278555555555555,0.100588888888889,0.0126333333333333,0.00705555555555555,0.00583333333333333
122.5,0.139611111111111,0.0225222222222222,0.0995888888888888,0.0106222222222222,0.00481111111111111,0.00365555555555556
132.5,0.129066666666667,0.0175111111111111,0.0989444444444444,0.00903333333333333,0.00316666666666667,0.00252222222222222
142.5,0.119455555555555,0.0137222222222222,0.0983333333333332,0.00787777777777778,0.00201111111111111,0.00151111111111111
152.5,0.111644444444444,0.0108888888888889,0.0980222222222221,0.00685555555555556,0.00141111111111111,0.00105555555555556
162.5,0.104033333333333,0.00843333333333334,0.0977444444444444,0.00594444444444444,0.000933333333333334,0.000777777777777778
172.5,0.0969555555555555,0.00688888888888889,0.0974666666666666,0.00526666666666666,0.000566666666666667,0.000433333333333333
182.5,0.089811111111111,0.00556666666666666,0.0972555555555555,0.00461111111111111,0.0004,0.000222222222222222
192.5,0.0838777777777778,0.00445555555555555,0.0969888888888888,0.00421111111111111,0.000266666666666667,0.000155555555555556
202.5,0.0787,0.00352222222222222,0.096811111111111,0.00374444444444444,0.000177777777777778,8.88888888888889e-05
212.5,0.0736666666666667,0.00287777777777778,0.0966666666666666,0.00321111111111111,0.000122222222222222,6.66666666666667e-05
222.5,0.0684666666666667,0.00222222222222222,0.0965888888888888,0.00287777777777778,6.66666666666667e-05,5.55555555555556e-05
232.5,0.0642555555555556,0.00172222222222222,0.0964555555555555,0.00253333333333333,5.55555555555556e-05,1.11111111111111e-05
242.5,0.0601666666666667,0.00132222222222222,0.0963333333333332,0.00231111111111111,2.22222222222222e-05,1.11111111111111e-05
252.5,0.0571444444444444,0.00103333333333333,0.0962222222222221,0.00212222222222222,0,1.11111111111111e-05
262.5,0.0535888888888889,0.000844444444444445,0.0961444444444443,0.00201111111111111,0,1.11111111111111e-05
272.5,0.0506888888888889,0.000722222222222222,0.0960222222222221,0.00184444444444444,0,1.11111111111111e-05
282.5,0.0471555555555555,0.000611111111111111,0.095911111111111,0.00172222222222222,0,1.11111111111111e-05
292.5,0.0439444444444444,0.000477777777777778,0.0958888888888888,0.00152222222222222,0,1.11111111111111e-05
302.5,0.0417666666666667,0.000355555555555555,0.0958333333333332,0.00137777777777778,0,1.11111111111111e-05
312.5,0.0395111111111111,0.0003,0.0957333333333332,0.00123333333333333,0,0
322.5,0.0378111111111111,0.000211111111111111,0.0956888888888888,0.00105555555555556,0,0
332.5,0.0355222222222223,0.000133333333333333,0.0956222222222221,0.000988888888888889,0,0
342.5,0.0333666666666667,0.0001,0.0955555555555555,0.000855555555555556,0,0
352.5,0.0311888888888889,4.44444444444444e-05,0.0954444444444444,0.000811111111111111,0,0
362.5,0.0296555555555556,2.22222222222222e-05,0.095411111111111,0.000755555555555556,0,0
372.5,0.0277888888888889,2.22222222222222e-05,0.0953666666666666,0.000711111111111111,0,0
382.5,0.0260333333333333,1.11111111111111e-05,0.0953333333333333,0.0006,0,0
392.5,0.0243555555555555,0,0.0953222222222221,0.000544444444444444,0,0
402.5,0.0230333333333333,0,0.0952777777777777,0.0005,0,0
412.5,0.0219555555555555,0,0.0952444444444444,0.000466666666666666,0,0
422.5,0.0204888888888889,0,0.0951888888888888,0.0004,0,0
432.5,0.0193,0,0.0951444444444444,0.000377777777777778,0,0
442.5,0.0182666666666667,0,0.0950888888888888,0.000366666666666667,0,0
452.5,0.0173666666666667,0,0.0950444444444444,0.000366666666666667,0,0
462.5,0.0167222222222222,0,0.0950333333333333,0.000333333333333333,0,0
472.5,0.0158888888888889,0,0.0949999999999999,0.000288888888888889,0,0
482.5,0.0148777777777778,0,0.0949666666666666,0.000244444444444444,0,0
492.5,0.0144111111111111,0,0.0949444444444444,0.000244444444444444,0,0


==> plotdata/FNR_Example4.csv <==
n_vec,FNR_EA,FNR_COCBA,FNR_Alg1,FNR_Alg2,FNR_Alg3,FNR_Alg4
2.5,0.469844444444444,0.469844444444444,0.469844444444444,0.469844444444444,0.469844444444444,0.469844444444444
7.5,0.335322222222222,0.1803,0.1885,0.099811111111111,0.142455555555555,0.132111111111111
12.5,0.263344444444444,0.108622222222222,0.134277777777778,0.0398333333333334,0.0674666666666667,0.0632888888888889
17.5,0.214444444444444,0.0712111111111111,0.114733333333333,0.0208666666666667,0.0365333333333334,0.0332777777777778
22.5,0.179477777777778,0.0486111111111111,0.107155555555555,0.0142222222222222,0.0209333333333333,0.0187222222222222
27.5,0.1526,0.0349555555555556,0.1035,0.0105111111111111,0.0123666666666667,0.0109666666666667
32.5,0.130477777777778,0.0254333333333333,0.1015,0.00796666666666667,0.00747777777777778,0.00673333333333333
37.5,0.113455555555555,0.0191666666666667,0.100322222222222,0.00656666666666666,0.00483333333333333,0.00414444444444444
42.5,0.0989888888888888,0.0144888888888889,0.0996888888888888,0.00562222222222222,0.00301111111111111,0.00272222222222222
47.5,0.0862666666666666,0.0111555555555556,0.0990777777777776,0.00484444444444444,0.00211111111111111,0.0018
52.5,0.0759333333333333,0.00874444444444444,0.0986222222222221,0.00425555555555555,0.00142222222222222,0.00125555555555556
57.5,0.0670666666666667,0.00679999999999999,0.0983333333333332,0.00371111111111111,0.000977777777777778,0.000811111111111111
62.5,0.0587555555555555,0.00536666666666666,0.0980444444444443,0.00333333333333333,0.000666666666666667,0.000555555555555556
67.5,0.0519222222222222,0.00452222222222222,0.097811111111111,0.00311111111111111,0.000455555555555555,0.000366666666666666
72.5,0.0456111111111111,0.00378888888888889,0.0975999999999999,0.00291111111111111,0.000355555555555555,0.0002
77.5,0.0400222222222222,0.00313333333333333,0.0974333333333332,0.00271111111111111,0.000244444444444444,0.000155555555555556


==> plotdata/FNR_Example5.csv <==
n_vec,FNR_EA,FNR_COCBA,FNR_Alg1,FNR_Alg2,FNR_Alg3,FNR_Alg4
2.5,0.52836,0.52836,0.52836,0.52836,0.52836,0.52836
7.5,0.359,0.17274,0.15698,0.1136,0.12368,0.11583
12.5,0.27682,0.0879700000000001,0.0941800000000001,0.04456,0.04291,0.04038
17.5,0.22263,0.04743,0.0761100000000001,0.02265,0.01532,0.01529
22.5,0.18394,0.0268,0.07004,0.01362,0.00578,0.00584
27.5,0.15605,0.01534,0.06776,0.00894,0.00227,0.00225
32.5,0.13379,0.00872,0.06628,0.0059,0.000750000000000001,0.000870000000000001
37.5,0.11462,0.005,0.06543,0.00436,0.00025,0.00035
42.5,0.0991100000000001,0.00295,0.0649300000000001,0.00345000000000001,0.0001,0.0001
47.5,0.0858300000000001,0.00142,0.0645600000000001,0.00283,2e-05,4e-05
52.5,0.0752400000000001,0.000800000000000001,0.0641900000000001,0.00217,2e-05,2e-05
57.5,0.06551,0.00047,0.0638100000000001,0.00174,0,0
62.5,0.05759,0.00025,0.06351,0.00147,0,0
67.5,0.05155,0.00015,0.06331,0.00126,0,0
72.5,0.04559,8e-05,0.0630500000000001,0.00107,0,0
77.5,0.04043,4e-05,0.0628500000000001,0.000900000000000001,0,0


==> plotdata/FNR_Example6.csv <==
n_vec,FNR_EA,FNR_COCBA,FNR_Alg1,FNR_Alg2,FNR_Alg3,FNR_Alg4
2.5,0.52672,0.52672,0.52672,0.52672,0.52672,0.52672
7.5,0.35538,0.1695,0.12426,0.08576,0.1093,0.0987
12.5,0.2737,0.08594,0.04844,0.03124,0.0407,0.03684
17.5,0.21872,0.04626,0.02062,0.01278,0.0181,0.0172
22.5,0.18028,0.02664,0.00938,0.00580000000000001,0.00868000000000001,0.00794000000000001
27.5,0.15248,0.01464,0.00412000000000001,0.00256,0.00416000000000001,0.00366
32.5,0.12822,0.00876000000000001,0.00208,0.00118,0.00212,0.00162
37.5,0.11172,0.00486000000000001,0.000860000000000001,0.00062,0.001,0.000880000000000001
42.5,0.0962,0.00266,0.0004,0.0003,0.00046,0.0004
47.5,0.08484,0.0015,0.0002,0.0002,0.00022,0.00014
52.5,0.07298,0.0008,6e-05,6e-05,0.00012,6e-05
57.5,0.0631,0.00056,4e-05,6e-05,0.0001,0
62.5,0.05638,0.00036,0,2e-05,0,0
67.5,0.04912,0.00024,0,2e-05,0,0
72.5,0.0434,0.00018,0,2e-05,0,0
77.5,0.03776,8e-05,0,0,0,0


==> plotdata/FNR_Market1.csv <==
n_vec,FNR_EA,FNR_COCBA,FNR_Alg1,FNR_Alg2,FNR_Alg3,FNR_Alg4
0.7,0.192799056448867,0.192799056448867,0.192799056448867,0.192799056448867,0.192799056448867,0.192799056448867
2.7,0.0881043804040776,0.0517878657589781,0.145740621460076,0.0429146227773577,0.0262768284915487,0.0209796978807329
4.7,0.0635164603751301,0.0353244867062675,0.13604947743674,0.0273277089788224,0.0135396937855098,0.0111738972158984
6.7,0.0499686723666462,0.0284312628562179,0.132147546671859,0.02075845258678,0.00789667049277379,0.00682777696860088
8.7,0.0423214821040577,0.0245854168647752,0.130031169552894,0.0170124086584958,0.0047508071082542,0.00437573840543171
10.7,0.036927495821157,0.0222385525513483,0.128638685535911,0.0145821547231522,0.00294946721152535,0.00288709980549432
12.7,0.0324095559900115,0.0207530357259771,0.127530443474373,0.0129722966976134,0.00192664408396987,0.00190671761882478
14.7,0.0289580021454127,0.0197026995105645,0.126625809769441,0.0117576336744873,0.00128090258944233,0.00129332184956248
16.7,0.0261065732724049,0.0189682839684803,0.125937640518605,0.0107102658966935,0.000896397361825222,0.000880036217641323
18.7,0.0237616721469214,0.0184343260794512,0.125270821763502,0.00999187893154069,0.000626667418804326,0.000622074559532289


==> plotdata/KRR/MarketShare_KRR_ACC.csv <==
T_idx,ACC_EA,ACC_COCBA,ACC_Alg1,ACC_Alg2,ACC_Alg3,ACC_Alg4,ACC_Alg5
0.7,0.1614,0.1614,0.1614,0.1614,0.1614,0.1614,0.0898
0.9,0.1489,0.1137,0.1507,0.1066,0.1,0.1028,0.0456
1.1,0.1342,0.097,0.1362,0.0868,0.0789,0.0832,0.0319
1.3,0.1252,0.0867,0.1246,0.0734,0.0659,0.0708,0.0248
1.5,0.1191,0.0792,0.1146,0.0643,0.0569,0.062,0.0206
1.7,0.1101,0.073,0.107,0.0569,0.0498,0.0547,0.0175
1.9,0.106,0.0677,0.1009,0.0504,0.044,0.049,0.015
2.1,0.0995,0.0638,0.0959,0.0458,0.0395,0.0445,0.013
2.3,0.0968,0.0601,0.0918,0.0417,0.0356,0.041,0.0114
2.5,0.092,0.0569,0.0884,0.0381,0.0324,0.0376,0.01
2.7,0.0891,0.0543,0.085,0.0349,0.0294,0.0348,0.0089
2.9,0.0863,0.0519,0.0824,0.0322,0.0269,0.0321,0.0078
3.1,0.0828,0.0496,0.0801,0.0301,0.0246,0.0297,0.0069
3.3,0.081,0.0475,0.078,0.0282,0.0227,0.0277,0.0062
3.5,0.0782,0.0457,0.0763,0.0264,0.0209,0.0259,0.0055
3.7,0.0763,0.0441,0.0744,0.0248,0.0194,0.0242,0.005
3.9,0.0729,0.0425,0.0732,0.0234,0.018,0.0227,0.0044
4.1,0.0715,0.0412,0.0716,0.0221,0.0167,0.0215,0.004
4.3,0.0696,0.0397,0.0705,0.021,0.0156,0.0202,0.0037
4.5,0.0678,0.0384,0.0695,0.0199,0.0144,0.019,0.0033
4.7,0.0665,0.0373,0.0684,0.0191,0.0135,0.018,0.003
4.9,0.0647,0.0362,0.0678,0.0182,0.0126,0.0171,0.0027


==> plotdata/KRR/MarketShare_KRR_FNR.csv <==
T_idx,FNR_EA,FNR_COCBA,FNR_Alg1,FNR_Alg2,FNR_Alg3,FNR_Alg4,FNR_Alg5
0.7,0.216,0.216,0.216,0.216,0.216,0.216,0.0866
0.9,0.1953,0.1388,0.243,0.1385,0.1187,0.1044,0.0418
1.1,0.1707,0.1152,0.2251,0.1129,0.0905,0.0778,0.0285
1.3,0.156,0.1011,0.211,0.0967,0.0742,0.063,0.0219
1.5,0.1466,0.0913,0.199,0.0858,0.0634,0.0528,0.018
1.7,0.1323,0.0833,0.1898,0.0769,0.055,0.0452,0.0153
1.9,0.1265,0.0766,0.1825,0.0692,0.0483,0.0393,0.013
2.1,0.1162,0.0718,0.1766,0.0637,0.0434,0.035,0.0114
2.3,0.1121,0.0672,0.1717,0.0586,0.0393,0.0318,0.0098
2.5,0.105,0.0633,0.1676,0.0543,0.0358,0.0287,0.0086
2.7,0.1007,0.0601,0.1636,0.0504,0.0328,0.0265,0.0076
2.9,0.0973,0.0574,0.1605,0.0471,0.0301,0.0242,0.0067
3.1,0.0921,0.0546,0.1577,0.0445,0.0278,0.0224,0.006
3.3,0.0901,0.0522,0.1552,0.042,0.026,0.0207,0.0053
3.5,0.0858,0.0503,0.1532,0.0399,0.0241,0.0193,0.0048
3.7,0.0833,0.0483,0.1509,0.038,0.0227,0.0179,0.0043
3.9,0.0789,0.0466,0.1494,0.0361,0.0214,0.0168,0.0039
4.1,0.0769,0.045,0.1475,0.0346,0.02,0.0159,0.0036
4.3,0.0748,0.0434,0.1461,0.0332,0.0189,0.0149,0.0033
4.5,0.072,0.0421,0.1449,0.0318,0.0177,0.0141,0.003
4.7,0.0706,0.0408,0.1436,0.0308,0.0168,0.0134,0.0028
4.9,0.0682,0.0397,0.1428,0.0296,0.0159,0.0128,0.0025


==> plotdata/KRR/MarketShare_KRR_PFS.csv <==
T_idx,PFS_EA,PFS_COCBA,PFS_Alg1,PFS_Alg2,PFS_Alg3,PFS_Alg4,PFS_Alg5
0.7,0.1082,0.1082,0.1082,0.1082,0.1082,0.1082,0.0792
0.9,0.0903,0.0578,0.1068,0.0608,0.0584,0.0544,0.0187
1.1,0.0736,0.0453,0.0972,0.0489,0.0437,0.0407,0.006
1.3,0.0632,0.0383,0.0858,0.0395,0.0352,0.0322,0.0019
1.5,0.0585,0.0334,0.074,0.0335,0.0299,0.0265,0.0009
1.7,0.0483,0.0294,0.0648,0.0279,0.0253,0.0216,0.0004
1.9,0.0459,0.0258,0.0574,0.0229,0.0218,0.0179,0.0002
2.1,0.0393,0.0241,0.0511,0.02,0.0193,0.0157,0.0002
2.3,0.0372,0.0219,0.0459,0.0173,0.017,0.0144,0.0001
2.5,0.0344,0.0201,0.0419,0.0151,0.0154,0.0126,0.0001
2.7,0.0319,0.019,0.0374,0.013,0.0136,0.0114,0.0001
2.9,0.0301,0.018,0.0342,0.0114,0.0122,0.0101,0
3.1,0.0274,0.0168,0.0312,0.0104,0.0111,0.009,0
3.3,0.0262,0.0157,0.0284,0.0094,0.0103,0.0081,0
3.5,0.0247,0.0151,0.0262,0.0084,0.0095,0.0073,0
3.7,0.023,0.0145,0.0233,0.0077,0.0089,0.0067,0
3.9,0.0207,0.0138,0.022,0.0067,0.0083,0.0062,0
4.1,0.0199,0.0133,0.0196,0.0063,0.0076,0.0058,-0
4.3,0.019,0.0125,0.0182,0.0056,0.0071,0.0053,-0
4.5,0.0176,0.0119,0.0168,0.005,0.0065,0.0049,-0
4.7,0.017,0.0114,0.0153,0.0048,0.0061,0.0047,0
4.9,0.0162,0.011,0.0146,0.0043,0.0058,0.0044,0


==> plotdata/PFS_Example1.csv <==
n_vec,PFS_EA,PFS_COCBA,PFS_Alg1,PFS_Alg2,PFS_Alg3,PFS_Alg4
2.5,0.7616,0.7616,0.7616,0.7616,0.7616,0.7616
7.5,0.6377,0.3401,0.3527,0.2694,0.3015,0.2917
12.5,0.530599999999999,0.1335,0.115799999999999,0.0643000000000001,0.0820999999999997,0.0839
17.5,0.4539,0.045099999999999,0.0317999999999984,0.0112999999999983,0.0184999999999983,0.0215999999999984
22.5,0.3713,0.0158999999999982,0.00879999999999848,0.00179999999999902,0.00329999999999886,0.00549999999999873
27.5,0.3062,0.00629999999999875,0.00239999999999896,0.00029999999999919,0.000499999999999168,0.000699999999999146
32.5,0.2496,0.00179999999999902,0.000499999999999168,-6.66133814775094e-16,9.99999999992118e-05,0.000399999999999179
37.5,0.2007,0.000699999999999146,0.000199999999999201,-6.66133814775094e-16,9.99999999992118e-05,-6.66133814775094e-16
42.5,0.16,0.000199999999999201,9.99999999992118e-05,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
47.5,0.1244,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16


==> plotdata/PFS_Example2.csv <==
n_vec,PFS_EA,PFS_COCBA,PFS_Alg1,PFS_Alg2,PFS_Alg3,PFS_Alg4
2.5,0.4017,0.4017,0.4017,0.4017,0.4017,0.4017
3,0.3512,0.200899999999999,0.3334,0.152299999999999,0.194099999999999,0.179
3.5,0.3127,0.124199999999999,0.2446,0.0766999999999999,0.109499999999999,0.0997999999999993
4,0.280199999999999,0.0825,0.1805,0.0413999999999992,0.0589,0.0557
4.5,0.2501,0.0553999999999998,0.1351,0.0240999999999983,0.035299999999999,0.0320999999999986
5,0.221,0.0396999999999987,0.100799999999999,0.0137999999999983,0.0190999999999982,0.0175999999999984
5.5,0.2006,0.0291999999999984,0.0778999999999995,0.00849999999999862,0.0112999999999984,0.0106999999999985
6,0.1766,0.0198999999999983,0.0558999999999996,0.00499999999999878,0.00589999999999868,0.00629999999999864
6.5,0.159799999999999,0.0146999999999984,0.0459999999999997,0.00279999999999891,0.00359999999999883,0.00379999999999892
7,0.1463,0.00949999999999862,0.0339999999999988,0.00239999999999896,0.001999999999999,0.00239999999999896
7.5,0.125599999999999,0.00739999999999863,0.0301999999999983,0.0010999999999991,0.0010999999999991,0.00169999999999904
8,0.118799999999999,0.00529999999999875,0.0259999999999987,0.000699999999999146,0.000499999999999168,0.000999999999999113
8.5,0.105499999999999,0.00379999999999892,0.0170999999999982,0.00029999999999919,0.000399999999999179,0.000799999999999135
9,0.0959999999999993,0.00239999999999896,0.0145999999999982,0.000399999999999179,-6.66133814775094e-16,0.000499999999999168
9.5,0.0837,0.00209999999999899,0.0104999999999984,0.00029999999999919,9.99999999992118e-05,0.000199999999999201
10,0.0788999999999996,0.00129999999999908,0.00999999999999834,0.00029999999999919,0.000199999999999201,9.99999999992118e-05
10.5,0.0725,0.000999999999999113,0.0086999999999986,9.99999999992118e-05,-6.66133814775094e-16,9.99999999992118e-05
11,0.0657,0.000899999999999124,0.00629999999999875,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
11.5,0.0591000000000002,0.000899999999999124,0.00639999999999874,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
12,0.0535,0.000399999999999179,0.00459999999999883,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
12.5,0.0496999999999995,0.000199999999999201,0.00329999999999897,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
13,0.0442999999999996,9.99999999992118e-05,0.00269999999999893,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
13.5,0.041399999999999,9.99999999992118e-05,0.0028999999999989,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
14,0.0334999999999983,-6.66133814775094e-16,0.00189999999999901,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
14.5,0.0320999999999984,-6.66133814775094e-16,0.00129999999999908,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
15,0.0311999999999983,-6.66133814775094e-16,0.000899999999999124,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
15.5,0.0285999999999985,-6.66133814775094e-16,0.00119999999999909,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
16,0.0249999999999987,-6.66133814775094e-16,0.0010999999999991,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
16.5,0.0235999999999986,-6.66133814775094e-16,0.000799999999999135,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
17,0.0189999999999986,-6.66133814775094e-16,0.000599999999999157,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
17.5,0.0185999999999981,-6.66133814775094e-16,0.000599999999999157,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
18,0.0176999999999983,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
18.5,0.0159999999999983,-6.66133814775094e-16,0.000499999999999168,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
19,0.0154999999999983,-6.66133814775094e-16,0.000499999999999168,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
19.5,0.0124999999999984,-6.66133814775094e-16,0.000199999999999201,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
20,0.0113999999999985,-6.66133814775094e-16,0.000199999999999201,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16


==> plotdata/PFS_Example3.csv <==
n_vec,PFS_EA,PFS_COCBA,PFS_Alg1,PFS_Alg2,PFS_Alg3,PFS_Alg4
2.5,0.8563,0.8563,0.8563,0.8563,0.8563,0.8563
12.5,0.7474,0.6254,0.7049,0.599399999999999,0.6364,0.6182
22.5,0.6806,0.495799999999999,0.561199999999999,0.4394,0.4826,0.469499999999999
32.5,0.6174,0.3811,0.4171,0.291599999999999,0.3461,0.3331
42.5,0.5642,0.281399999999999,0.2955,0.174199999999999,0.2383,0.228499999999999
52.5,0.5257,0.2003,0.1923,0.0979,0.145099999999999,0.1529
62.5,0.478999999999999,0.1411,0.116999999999999,0.0530999999999996,0.0905999999999995,0.0930999999999994
72.5,0.4341,0.0934999999999996,0.0730000000000003,0.0256999999999983,0.0534999999999991,0.0562999999999997
82.5,0.3989,0.0601999999999998,0.0420999999999992,0.0111999999999987,0.0289999999999987,0.0335999999999985
92.5,0.3618,0.0387999999999993,0.0251999999999983,0.00439999999999885,0.0176999999999983,0.0165999999999982
102.5,0.3281,0.0250999999999981,0.0141999999999984,0.00169999999999904,0.0103999999999983,0.00909999999999844
112.5,0.298999999999999,0.0161999999999982,0.0095999999999985,0.000999999999999113,0.00539999999999874,0.00469999999999882
122.5,0.2689,0.0105999999999985,0.00539999999999874,0.000199999999999201,0.00299999999999889,0.00279999999999891
132.5,0.2447,0.00619999999999865,0.00349999999999884,9.99999999992118e-05,0.00159999999999905,0.00129999999999908
142.5,0.2162,0.00349999999999884,0.00179999999999902,-6.66133814775094e-16,0.000699999999999146,0.000699999999999146
152.5,0.192799999999999,0.00239999999999896,0.00119999999999909,9.99999999992118e-05,0.00029999999999919,0.000499999999999168
162.5,0.1738,0.00149999999999906,0.000599999999999157,-6.66133814775094e-16,9.99999999992118e-05,0.000199999999999201
172.5,0.1584,0.000999999999999113,0.00029999999999919,-6.66133814775094e-16,9.99999999992118e-05,9.99999999992118e-05
182.5,0.140699999999999,0.000499999999999168,0.000199999999999201,-6.66133814775094e-16,0.00029999999999919,-6.66133814775094e-16
192.5,0.122599999999999,0.000499999999999168,9.99999999992118e-05,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
202.5,0.1111,0.000199999999999201,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
212.5,0.0966,9.99999999992118e-05,9.99999999992118e-05,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
222.5,0.0893999999999998,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
232.5,0.0795999999999998,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
242.5,0.0685,-6.66133814775094e-16,9.99999999992118e-05,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
252.5,0.0606,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
262.5,0.0548999999999999,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
272.5,0.0487999999999995,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
282.5,0.0427999999999993,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
292.5,0.0368999999999988,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
302.5,0.0330999999999988,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
312.5,0.0298999999999986,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
322.5,0.0264999999999985,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
332.5,0.0250999999999986,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
342.5,0.0217999999999984,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
352.5,0.0181999999999982,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
362.5,0.0173999999999983,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
372.5,0.0149999999999982,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
382.5,0.0127999999999984,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
392.5,0.0106999999999985,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
402.5,0.00909999999999855,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
412.5,0.0088999999999988,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
422.5,0.00809999999999866,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
432.5,0.00719999999999876,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
442.5,0.00679999999999881,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
452.5,0.00559999999999872,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
462.5,0.00439999999999874,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
472.5,0.0037999999999988,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
482.5,0.00469999999999882,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
492.5,0.0028999999999989,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16


==> plotdata/PFS_Example4.csv <==
n_vec,PFS_EA,PFS_COCBA,PFS_Alg1,PFS_Alg2,PFS_Alg3,PFS_Alg4
2.5,0.731,0.731,0.731,0.731,0.731,0.731
7.5,0.6076,0.3651,0.3783,0.236399999999999,0.3193,0.3235
12.5,0.5158,0.1842,0.165299999999999,0.0679999999999999,0.129499999999999,0.137099999999999
17.5,0.4305,0.0906999999999997,0.0707999999999995,0.0193999999999981,0.0504999999999994,0.0532999999999996
22.5,0.3616,0.0475999999999991,0.0303999999999984,0.00629999999999864,0.0194999999999982,0.0207999999999983
27.5,0.295299999999999,0.0255999999999983,0.0150999999999984,0.00279999999999891,0.00889999999999846,0.00889999999999858
32.5,0.2418,0.0140999999999984,0.00689999999999868,0.00149999999999906,0.00369999999999882,0.00469999999999882
37.5,0.197399999999999,0.00709999999999866,0.00329999999999897,0.000599999999999157,0.00129999999999908,0.001999999999999
42.5,0.159599999999999,0.00349999999999884,0.00149999999999906,9.99999999992118e-05,0.000199999999999201,0.0010999999999991
47.5,0.1283,0.00209999999999899,0.000999999999999113,9.99999999992118e-05,-6.66133814775094e-16,0.000499999999999168
52.5,0.105499999999999,0.000999999999999113,0.00029999999999919,-6.66133814775094e-16,-6.66133814775094e-16,0.000399999999999179
57.5,0.0836999999999999,0.000499999999999168,9.99999999992118e-05,-6.66133814775094e-16,-6.66133814775094e-16,0.000199999999999201
62.5,0.0652999999999997,0.000199999999999201,9.99999999992118e-05,-6.66133814775094e-16,-6.66133814775094e-16,9.99999999992118e-05
67.5,0.0559000000000001,0.000199999999999201,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,9.99999999992118e-05
72.5,0.0398999999999992,0.000199999999999201,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,9.99999999992118e-05
77.5,0.0300999999999989,0.000199999999999201,9.99999999992118e-05,-6.66133814775094e-16,-6.66133814775094e-16,9.99999999992118e-05


==> plotdata/PFS_Example5.csv <==
n_vec,PFS_EA,PFS_COCBA,PFS_Alg1,PFS_Alg2,PFS_Alg3,PFS_Alg4
2.5,0.7193,0.7193,0.7193,0.7193,0.7193,0.7193
7.5,0.594,0.4113,0.359099999999999,0.2802,0.3199,0.3191
12.5,0.54,0.244,0.1427,0.0866,0.118499999999999,0.120299999999999
17.5,0.4764,0.130999999999999,0.0530999999999995,0.0238999999999981,0.0445999999999985,0.0437999999999988
22.5,0.4338,0.0737999999999998,0.0188999999999984,0.00759999999999872,0.0170999999999984,0.0163999999999986
27.5,0.3904,0.0395999999999992,0.00709999999999855,0.00259999999999894,0.00669999999999871,0.00589999999999868
32.5,0.3558,0.0212999999999985,0.00259999999999894,0.000999999999999113,0.00209999999999899,0.00229999999999897
37.5,0.314599999999999,0.0125999999999984,0.000999999999999113,0.000499999999999168,0.00119999999999909,0.000499999999999168
42.5,0.2734,0.00729999999999864,0.000499999999999168,0.000199999999999201,0.000399999999999179,0.000199999999999201
47.5,0.2414,0.00359999999999883,9.99999999992118e-05,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
52.5,0.210599999999999,0.00149999999999906,9.99999999992118e-05,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
57.5,0.1836,0.000899999999999124,9.99999999992118e-05,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
62.5,0.1629,0.00029999999999919,9.99999999992118e-05,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
67.5,0.1417,0.00029999999999919,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
72.5,0.123499999999999,0.000199999999999201,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16
77.5,0.107199999999999,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16


==> plotdata/PFS_Example6.csv <==
n_vec,PFS_EA,PFS_COCBA,PFS_Alg1,PFS_Alg2,PFS_Alg3,PFS_Alg4
2.5,0.6903,0.6903,0.6903,0.6903,0.6903,0.6903
7.5,0.5694,0.3966,0.367,0.281799999999999,0.3295,0.3069
12.5,0.511199999999999,0.271099999999999,0.1868,0.127299999999999,0.1668,0.1543
17.5,0.4634,0.1764,0.0902999999999993,0.0582000000000003,0.0838999999999998,0.0789999999999997
22.5,0.4213,0.113799999999999,0.0443999999999997,0.0275999999999985,0.0417999999999989,0.038599999999999
27.5,0.389099999999999,0.0664,0.0199999999999978,0.0125999999999983,0.0206999999999984,0.0179999999999984
32.5,0.348799999999999,0.0405999999999986,0.0101999999999984,0.00579999999999858,0.0104999999999985,0.00799999999999867
37.5,0.323299999999999,0.0231999999999982,0.00429999999999875,0.00309999999999888,0.00499999999999889,0.00439999999999896
42.5,0.2961,0.0129999999999983,0.001999999999999,0.00149999999999906,0.00229999999999897,0.001999999999999
47.5,0.2733,0.00749999999999873,0.000999999999999113,0.000999999999999113,0.0010999999999991,0.000699999999999146
52.5,0.245799999999999,0.00399999999999878,0.00029999999999919,0.00029999999999919,0.000599999999999157,0.00029999999999919
57.5,0.2228,0.00279999999999891,0.000199999999999201,0.00029999999999919,0.000499999999999168,-6.66133814775094e-16
62.5,0.2089,0.00179999999999902,-6.66133814775094e-16,9.99999999992118e-05,-6.66133814775094e-16,-6.66133814775094e-16
67.5,0.183399999999999,0.00119999999999909,-6.66133814775094e-16,9.99999999992118e-05,-6.66133814775094e-16,-6.66133814775094e-16
72.5,0.1687,0.000899999999999124,-6.66133814775094e-16,9.99999999992118e-05,-6.66133814775094e-16,-6.66133814775094e-16
77.5,0.1504,0.000399999999999179,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16,-6.66133814775094e-16


==> plotdata/PFS_Market1.csv <==
n_vec,PFS_EA,PFS_COCBA,PFS_Alg1,PFS_Alg2,PFS_Alg3,PFS_Alg4
0.7,0.109999999999999,0.109999999999999,0.109999999999999,0.109999999999999,0.109999999999999,0.109999999999999
1.7,0.0499399999999988,0.0286599999999995,0.0642999999999989,0.0267999999999993,0.0241899999999998,0.0215799999999995
2.7,0.0309099999999991,0.0179299999999998,0.0360199999999993,0.0131699999999999,0.0127999999999993,0.0110799999999993
3.7,0.0225300000000002,0.0130199999999996,0.0234399999999998,0.00699000000000016,0.00822999999999963,0.00688999999999995
4.7,0.0170699999999997,0.0103599999999995,0.0151299999999999,0.00449000000000022,0.00543999999999978,0.00471999999999984
5.7,0.0126899999999996,0.00866999999999973,0.01042,0.00303000000000031,0.00382000000000016,0.00356999999999996
6.7,0.00940999999999947,0.00770999999999955,0.00715000000000021,0.00211000000000028,0.00266000000000011,0.00252999999999981
7.7,0.00741999999999976,0.00692999999999955,0.00514999999999999,0.00148999999999988,0.0021399999999997,0.0017499999999997
8.7,0.00591999999999937,0.00634999999999986,0.00387999999999966,0.00109999999999988,0.00169999999999959,0.00132000000000021
9.7,0.00474999999999992,0.00591999999999937,0.00292000000000014,0.000820000000000043,0.00120999999999982,0.00113999999999992
10.7,0.00376000000000032,0.00564999999999938,0.00242000000000009,0.00067000000000017,0.000830000000000108,0.000940000000000274
11.7,0.00290999999999997,0.00537999999999939,0.00193999999999983,0.00051000000000001,0.000689999999999857,0.000750000000000028
12.7,0.00224000000000002,0.00502999999999953,0.00160999999999978,0.000390000000000001,0.000599999999999934,0.000600000000000156
13.7,0.0016899999999993,0.00486999999999937,0.00137999999999916,0.00034999999999985,0.000480000000000036,0.000500000000000278
14.7,0.00124999999999953,0.00471999999999961,0.00107000000000002,0.000219999999999776,0.000399999999999956,0.000430000000000041
15.7,0.00101999999999991,0.00460000000000005,0.000909999999999744,0.000189999999999801,0.000339999999999896,0.000370000000000092
16.7,0.000830000000000441,0.00447999999999982,0.000789999999999957,0.00016999999999967,0.00028999999999979,0.000310000000000255
17.7,0.000739999999999741,0.00449999999999973,0.000740000000000074,0.000149999999999761,0.000249999999999639,0.000310000000000255
18.7,0.000499999999999945,0.00434000000000012,0.000680000000000014,0.000139999999999696,0.000209999999999821,0.000280000000000391
19.7,0.000360000000000027,0.00425999999999993,0.000619999999999954,8.99999999997014e-05,0.000159999999999938,0.00024000000000024


==> plotdata/rel_gap_baseline.csv <==
0.0307523193323119,0.0164902597665547,0.0286401187450339,0.0282439760694995,0.0228593971008606,0.0172479497681243,0.02046936368317,0.0158844237828898,0.0257623439071069,0.0256483627440449,0.0239021000174907,0.023911007703213,0.0109737811712292,0.0260403402883456,0.0216678936453132,0.0176961165728603,0.0171995429920804,0.00919560148983412,0.019056815658215,0.0274186612823736,0.0258120340071675,0.0226638445168476,0.027121162740974,0.02103560677896,0.0216116821677552,0.017215664824233,0.031898258740317,0.0339866208115578,0.0272557191343155,0.0161786315297061,0.0166901324846696,0.0336468960722971,0.0131892758904658,0.021720929401099,0.018859246952439,0.0320493449504864,0.0203473334231423,0.0221843559709245,0.0223952292083632,0.0205288177400775,0.0227741045347215,0.0145394830502114,0.00988198072698043,0.0206189010687944,0.0122585679767049,0.0199272087721063,0.0218643349924081,0.0151823074607463,0.021382229996078,0.0310257212086407,0.0173326025268953,0.0205543896038116,0.024658815758135,0.021806865063427,0.0293933184177333,0.0247826571001561,0.0203832767340432,0.0237771817613827,0.0284574496187424,0.0194853124500087,0.0244677769297004,0.0224848867470372,0.0192406268307409,0.0176455640200385,0.0199557149040803,0.0192843358692589,0.0229683919552931,0.0190103405752929,0.0228632453381959,0.0308447421123554,0.0156693835932161,0.0259945876188293,0.0153513808841708,0.0174460248698289,0.0351122430667089,0.0127075155786724,0.0249048822246573,0.0253612368493554,0.0153960402663211,0.0180899971336324,0.0276562262720991,0.0178070394941949,0.027929561853334,0.0279882304096658,0.0341300247591703,0.0222803729023896,0.0204657711914682,0.0273048780898122,0.0215402847582137,0.0330798747186379,0.0164840229869607,0.024109389384538,0.0153050659971385,0.0246896514708099,0.0256594700243618,0.0155515738140966,0.0292110787065735,0.0152318528810127,0.0209532835796975,0.026840326649713,0.0230087914845317,0.0156690555053489,0.0215442281345062,0.0273159072849921,0.0271319616694552,0.0238612366019284,0.0338814947804809,0.0146005960980213,0.0279312477996291,0.0216744124190884,0.0218119039276558,0.0243826370454089,0.0172166551311894,0.0299891860514974,0.0219569821142889,0.0185319471776599,0.0329422637988275,0.0259398053408494,0.0287495474730469,0.0236014695591387,0.00891886808309217,0.020333642264458,0.0204937271425434,0.0355433350031878,0.0235324470306894,0.0143138200519011,0.0253927054142326,0.0214778999892611,0.0170258009278395,0.0251014257089179,0.022037981385327,0.0348805069665581,0.0375060170923051,0.0273498540619214,0.0196016206996105,0.0143311294359235,0.0257174413212327,0.0207362115500735,0.0237905984606946,0.0298103360005163,0.0601475500211446,0.0254390282666921,0.0138007216129228,0.029521292743499,0.0186837053701959,0.0269259014710375,0.0348503919251036,0.0226305192487504,0.0192136226024331,0.0238430123349471,0.0302608964682867,0.031379230494335,0.0199208627741635,0.0207373739074002,0.00937001370563206,0.0180249294077444,0.0186053961286716,0.0176311841812472,0.0150993910842031,0.0256814626687051,0.0429578815541348,0.0433808965251599,0.0198789155937676,0.0208359293619902,0.0206925863214608,0.018472705048858,0.0282709715590869,0.0211580062503512,0.0238641080661646,0.0300218687516224,0.0306329743426386,0.0152749290914903,0.0317930427693338,0.0140890816029743,0.0309600745470682,0.022279988433099,0.0226029407755439,0.017358606927894,0.0225113047949456,0.0249438193660567,0.0277544443386709,0.0214635939962666,0.0207465118231952,0.021174118160764,0.0284315053075453,0.029910213926802,0.0160599629635847,0.0177482240787704,0.0303507051423623,0.0328096757330756,0.0326582720580127,0.0314129329593476,0.0233327392969139,0.0281123180751123,0.0208966419030704,0.0175703148291781,0.0244820613219698,0.0210141408507025,0.0147052135741151,0.0236440245900947,0.0258923331161734,0.0339925175284631,0.0320236553132425,0.0226579203783167,0.0253534700876269,0.0238248499622825,0.0163224548090156,0.0135793223505704,0.0133937959157422,0.00847302913646841,0.0216963885709597,0.024987511685105,0.0228858589969637,0.0179217206989849,0.0189800685119865,0.0114536327057113,0.0310772144048679,0.0160549373208119,0.0201053318500692,0.0205063289192728,0.0222618330078276,0.0264950430040358,0.0395975218462898,0.0196020657767514,0.0134030481338769,0.0192066680331964,0.0235798171168795,0.0208647402897982,0.0300186639547477,0.0182516672605066,0.0207372725204779,0.0144316075966631,0.0232653023649576,0.0277622825518239,0.0168508690688899,0.012703778306015,0.0314932748301726,0.0333762387925459,0.0299538218595254,0.0191149248657608,0.0336547395670251,0.0220296518632973,0.0293831988261201,0.0207571374709179,0.0238121255264092,0.0186718031257893,0.0193964756107419,0.0248861678220709,0.0164727625744373,0.0210727005318535,0.0244055652926686,0.0201662882686906,0.0249654150443999,0.013226004096649,0.0260439682469712,0.0206035075191693,0.0210962793231604,0.0237992012521556,0.0150567121188021,0.0150930116030906,0.0259959756951575,0.0161338645055471,0.0191928745595645,0.02436900220243,0.0187170747667341,0.0288493113265582,0.0250947578985679,0.0207985864530225,0.0146827844462876,0.0276792260880836,0.0266127879688552,0.0237988672065168,0.0198201305048954,0.0267142437220164,0.0143054320217738,0.0255002840112593,0.0140648896890164,0.0388020420640534,0.0189365598613811,0.0181871734991385,0.0302364052768931,0.0223900375402292,0.0195263667389083,0.0294365812443044,0.0152148540899166,0.0192258736755063,0.0196021806438901,0.0384798257028452,0.025200738245078,0.0192420269654295,0.0263882594160634,0.0190681766061395,0.0199693002563203,0.0212300370434458,0.0158325526599873,0.0236543491207049,0.0193186301882341,0.0307076957032127,0.0151584666764768,0.0291795276328929,0.0173974050794503,0.0213837217755432,0.0189542915577939,0.0363262058083145,0.0197268273215028,0.0151546009833285,0.0214326625960646,0.0219262214293131,0.0203557452388239,0.0183489142023769,0.022299093467306,0.0165061483622334,0.0221950116208639,0.0231460326297519,0.0133339718040422,0.0464243321401289,0.0234701755443224,0.022979949832032,0.0219042003280261,0.0296384918910215,0.0420177017778028,0.0237829391807526,0.0187821486334236,0.022339111686588,0.0264345965834568,0.0243894730433016,0.0269620868814878,0.0208171646653079,0.0207303451473284,0.0207998096870632,0.0198639675679511,0.0310728113220692,0.0203552004067276,0.0215107893688925,0.018549487144347,0.022656180651291,0.0221111101343821,0.0200071128080966,0.0317014878971064,0.0338206830579189,0.0269082899061744,0.0316621150455593,0.0183132709950793,0.021000644288855,0.0203351412704772,0.0265770580812551,0.0244540584901125,0.0257639840791971,0.0197058863901998,0.0123599701552216,0.0259290207247489,0.0266380228395692,0.0205776066307295,0.0291433119623135,0.0194594343537513,0.00966035598770298,0.0198508184334303,0.0232828176970161,0.0165493145882234,0.024613802763061,0.0132154870966532,0.0371271699055252,0.0239979286113093,0.0189612626407464,0.0259605994036175,0.0223534326404058,0.0337729097142101,0.0244244171236353,0.0221335375095481,0.0251252414973416,0.0153536136660207,0.0124159447783393,0.0266891160592794,0.0144673801499056,0.016157135743483,0.015797410904933,0.023569446347912,0.0323290509294556,0.0214641046425196,0.022106116707191,0.0209493823699364,0.0301834227250276,0.0162910561563105,0.0177701313366255,0.0171049151590943,0.0168479986355408,0.0220852534551722,0.0213096020774844,0.0208825990761802,0.0244369348053943,0.0260150786488774,0.0172840594655613,0.0260369978468175,0.033676667904314,0.0301302986642256,0.029995070875944,0.0179357933928482,0.0147233941767905,0.0212504383581732,0.0278768822614166,0.0258181442975562,0.0230499124277255,0.0100924340673614,0.0133874287790694,0.0221063000288445,0.0171789362037204,0.0258440308771916,0.0217213898782127,0.0147202542924267,0.0208222700923617,0.0243496874479141,0.022076963782632,0.0208475691908995,0.0297641606872275,0.0187255528412774,0.0356469685598459,0.0254243754920822,0.0268427433811091,0.0235216736736595,0.0087915642243932,0.0167717475110338,0.0238539632223592,0.0224310249550279,0.0179669789428332,0.0186666664965132,0.0306478929210293,0.0231314806769622,0.0406554657888888,0.0267078449809242,0.0169964965888849,0.016513773537067,0.022151379659977,0.0268037009036933,0.0253946325543515,0.0188946534476633,0.0230617882318127,0.0205889143931771,0.0215377059260021,0.0132272740763735,0.0190454959533749,0.0101954267707616,0.0185644160795621,0.023412089966858,0.0187112987480088,0.0358540587680897,0.0321272439179096,0.026289117565785,0.0153970412805221,0.016406361114055,0.0139590676314377,0.0166078466881188,0.0227608287854234,0.0251899397412977,0.0576276458982387,0.0228059582556148,0.0315817395998415,0.0195832053330103,0.0246393848932988,0.019313392073254,0.0114125040730947,0.0194367503332461,0.0155388418201931,0.0154853297376978,0.0160559873268561,0.019563974729057,0.0163325254428561,0.0300798189662815,0.0181453246305374,0.0224091556084898,0.0145413322050048,0.0280926616717028,0.017265354352727,0.0165228850003624,0.0253831529359838,0.0161084046032919,0.0182840764176766,0.017097478718137,0.0205690528532632,0.0202320189776802,0.0221625101201538,0.0170489306909551,0.0265340878595106,0.0140844584894394,0.0216806719864892,0.0245731168476132,0.0200624431845634,0.00906889170437375,0.0193276894126138,0.0266293619415249,0.0214374469295946,0.0320268313793191,0.0361003676116921,0.0168914595817948,0.0248076080998521,0.0219375732704089,0.0226189526310314,0.0222991544316641,0.0320648069053684,0.0163390103279482,0.0379009461554422,0.0275228847493219,0.018047629463995,0.0269605958753321,0.0259707949522099,0.0145199852962943,0.0173824960476717,0.0203321178115616,0.0227706283105495,0.0122744443363401,0.0239876563144288,0.0209726234185416,0.0232931734183234,0.0217991809761224,0.0284861673645729,0.0209986689160301,0.0271160978287729,0.0209107821866527,0.0306836580789036,0.0172269326373824,0.024987245498826,0.0177207412139099,0.0281540609529276,0.0169157956601876,0.0336824035292761,0.024731838056385,0.0263533616953254,0.0212072198793779,0.0256734896868418,0.0317732694832221,0.0169168226336873,0.0186934619368405,0.0245979536950109,0.0230153619915653,0.0277054650405233,0.0175425006497621,0.0342432243553837,0.0193966268702261,0.0111001152938057,0.0225939025842136,0.0129393902913303,0.0195174594187043,0.017888138716713,0.0289935359969525,0.0281601490176032,0.0169251278520937,0.0312317584590687,0.0223527865079199,0.0168211628048801,0.0256494144733456,0.0159353524875059,0.0207647680974893,0.0158353197987906,0.0177832975066429,0.0161793465221448,0.0268326053770268,0.0230255205141187,0.0199592104089946,0.0284066024322246,0.0117893973002613,0.0208185396944042,0.0328712784277103,0.0306651213764288,0.0228273116317937,0.0132939967482143,0.0179479149792766,0.0221471899468562,0.0198863394236474,0.0209672095626265,0.0246569603220949,0.0279204384616811,0.00954448493049698,0.0271913020233557,0.0140746417805496,0.0240955094630404,0.0250538539038483,0.0240958300344043,0.021249332094216,0.0217531775935074,0.0238827606298805,0.0271206185000645,0.0202813148667409,0.0308643525689565,0.0222856278788073,0.0302156521726543,0.0231635125768134,0.0258209261815832,0.0188487379968689,0.0230661834798844,0.0242540439910635,0.0158472501108151,0.0335758641951936,0.017205187675691,0.0153258701423363,0.0171378371326179,0.0299160879946375,0.0371425644177562,0.0181743879749555,0.0183022005936595,0.0342900722754085,0.0289266247846077,0.0289996197480796,0.0289646958397987,0.0157304432819503,0.0250825208128456,0.0207918989780786,0.0334078774282179,0.0160399803739758,0.0176551256631559,0.0207060305199477,0.0304581030279018,0.0331172228527774,0.0194878341143757,0.0184456243714209,0.0195625446293221,0.0206900802303853,0.0139233607733038,0.0264662906163539,0.0248085305727971,0.0276977464315683,0.0203387629052841,0.0177431974133263,0.0168515434141703,0.0216325098671983,0.0184317054205699,0.0233541453850203,0.0130640551802509,0.0214121291982421,0.0236891975482932,0.0274536952780593,0.0393510052650403,0.0240544929432315,0.0146796449052753,0.0156351793926811,0.0205450256766836,0.0208962488907767,0.00803296784188545,0.024062306488062,0.0142815424638428,0.0206272031532286,0.0113640978442895,0.0183700370367683,0.0201239446354581,0.0173679493782933,0.0144219575397097,0.0264543644795385,0.0166275978514698,0.0164854032290287,0.0268587582066724,0.0204519766536467,0.0244417402447666,0.0226125926452458,0.0159358245535948,0.0232306761350981,0.024335010523555,0.0220003558601852,0.0223422064851354,0.0187836998080407,0.0218591260815281,0.0130674422594161,0.0121897990721045,0.0223812617606085,0.0178246597544863,0.0181224408249174,0.0262815073128774,0.0133473757936335,0.019033527282033,0.0145882505308881,0.0187216891655894,0.0277420671750359,0.0126699764019659,0.0238513576744519,0.0208071148569806,0.0369756570077336,0.0225471692656283,0.0166187826325029,0.0300928729885026,0.0349206673013257,0.026336816587393,0.018428878380206,0.0266386821953445,0.0352295218734808,0.0192096170221695,0.0272129067389305,0.019001662298042,0.020655779338039,0.0210113288854213,0.0228534107969368,0.0393432248877775,0.0185299383292488,0.0322260751197844,0.0194628446342047,0.020722671684324,0.0311855462390916,0.0429954934353558,0.0223218081627622,0.0276631297157821,0.0326109138032011,0.0178689795236292,0.0120466065754111,0.0127017278456104,0.0251013774371256,0.0231021622118942,0.01677591077783,0.0262545643259731,0.0186731104131658,0.0313995364176266,0.0171790490842098,0.0219565928085382,0.0218779165154048,0.0116478080292401,0.0197383960762106,0.0195683996937488,0.0148485154223871,0.0119855845074495,0.0287237093254814,0.0241810258275879,0.0295067433163356,0.0285399453928171,0.0204346172995208,0.0188864784031283,0.014467830085988,0.0176386386970113,0.025727499536332,0.0135513809016068,0.025567565501732,0.017856244127134,0.0212800995668146,0.0135213243581292,0.0234888902229318,0.0182661714963755,0.036183127415386,0.0274105433102328,0.028928842555585,0.0145104910159699,0.0187159127965327,0.019648627894808,0.017558144416972,0.0161946480377925,0.0271150469389551,0.0302719778707693,0.0315178922355497,0.019833833579937,0.0295055555087721,0.0268121094956109,0.0185447724966281,0.0261840645410383,0.0177842274148388,0.0231164092224415,0.0195928886933762,0.0264289837490976,0.0264951727089816,0.0152289967441193,0.0297921156564743,0.0190386333219433,0.0315428753362605,0.0206489668131493,0.0167702336590754,0.0220035226837436,0.0216598993997925,0.0304641804284101,0.0293042147874359,0.0174551955159326,0.0164525770330686,0.0275558139723,0.0235442189071032,0.0265948274241143,0.0160074227594196,0.0220838718491264,0.0227386994538109,0.0229981503149733,0.021864923096127,0.0241476341875766,0.0185444830145081,0.0245603557704808,0.0202674732487539,0.0263459207972933,0.0223303719771355,0.029535974697898,0.0234209017906398,0.0134352565374806,0.0238719599518852,0.0239740444503429,0.0206314346886592,0.021673976073768,0.014358024899515,0.0202450994685283,0.0170395337875326,0.024744384285185,0.0244393565278728,0.0173634942154378,0.0239938167556032,0.0217875757309709,0.0161994311345084,0.0313938305807274,0.0229154842062749,0.018608268843086,0.0180813205677034,0.0256056267671159,0.0272490564020578,0.0161905684299944,0.0227465097978381,0.0190546845453364,0.0233477680170789,0.0172653594451631,0.02767918504737,0.0178533127086206,0.0256872609998815,0.0255421705124919,0.0185121810776923,0.0180696192175617,0.0259545476467805,0.034370566838883,0.0349442150505573,0.0219368905468871,0.022318506248393,0.0312395117488021,0.0346146875822105,0.0257377335771034,0.0326322121050415,0.0301805112441366,0.0207801094999199,0.0145611490144025,0.0224550218421061,0.0261784549725426,0.0137008026968084,0.0300134412375104,0.0317146064755474,0.0271787877641582,0.0262567580804697,0.0309569689628932,0.0331180346054035,0.0277448027185744,0.0202226443187293,0.0180456705031947,0.0193385214547963,0.0297173538890493,0.034368559480452,0.03735790080943,0.0231127652857214,0.0263243302885798,0.0227520783264429,0.0150103776256405,0.02587964863171,0.0164203629874854,0.0278258346468812,0.0169823591295014,0.0252568717154121,0.0137118940161848,0.0243536078735311,0.0224918411144276,0.0198611593015923,0.0288798384413921,0.0226470445701906,0.0297134880794446,0.0287255260256144,0.0306473131228839,0.0130821321157052,0.0235965577036108,0.0365488496652913,0.0244214277053858,0.0176682971730392,0.0245540736569869,0.0197152274164151,0.0264156015563324,0.0281555291716654,0.0252312825496173,0.0229549923742935,0.0186123490059195,0.0161330110261557,0.0203809573743206,0.0315555819762587,0.0220173522465793,0.0201941890552472,0.0294968101109758,0.020011317346698,0.0295661284261337,0.017220176675556,0.0249604202745619,0.0226511456945026,0.0214888175815143,0.0264492729698608,0.0172892781245005,0.0161343720106323,0.0174119259215673,0.0262592679762738,0.029540315320138,0.0198566765479581,0.0205569674159362,0.017436910396218,0.0232189693898467,0.012832421669639,0.0211558002147848,0.0292419472390725,0.0113721884810783,0.0275253949321577,0.018554145842881,0.0285788971784637,0.0187762745446967,0.0183029710306369,0.0265300607563613,0.0308431531583707,0.0279334283185818,0.0114734324213068,0.027826216959891,0.0214407333053727,0.0218702648048711,0.0194077641037942,0.0164839809054707,0.0368471189956474,0.0167185222154302,0.018080979994663,0.0137833043177455,0.0164461766861925,0.0160289541606831,0.0256344851679661,0.0205780105594137,0.0195948078985989,0.0385043687043218,0.00942547123997972,0.0288123025781599,0.0162696320706003,0.0146223259526345,0.0190696158937549,0.018437256258871,0.0320733020449532,0.0162339841771261,0.0234603411651682,0.0217981677634189,0.0255946084913321,0.0194162183485092,0.0182610613073266,0.0158703469844322,0.0188073087060667,0.0243718636236313,0.0255987007262162,0.0323910115421954,0.0227699355511874,0.0232167045426854,0.0296434905486421,0.0186730991372004,0.0257338276870843,0.0243004323821958,0.0232355090316231,0.0237206902335271,0.0138400857237645,0.0247343004469255,0.0298678344374983,0.0245072041044855,0.0348929019426677,0.0123768854317535,0.0280713255436723,0.0203414835696257,0.0305726789146297,0.0263115822313104,0.0156017115791895,0.0182921450877253,0.0223768667704607,0.0115029810616877,0.0186721594404421,0.0325634463962858,0.0236460937048613,0.0379031632627973,0.0211407825117118,0.0209816178510519,0.00831237731352297,0.0173738846531256,0.0196936805329579,0.0219444746337129,0.0271138470821007,0.0172562454607473,0.0192125345552808,0.0288450296749162,0.0127465214680664,0.0149729478408217,0.0204714593145057,0.0358347300383819,0.0316608209222939,0.0229543056905054,0.0258423429225892,0.0187412974225671,0.00959218726680489,0.0229981281938633,0.0194479816631831,0.0216031027087421,0.00860078431665723,0.0203802311772024,0.0359371517656378,0.0326714113209504,0.0184266839429994,0.0195078562144547,0.0266528097682861,0.027377154358861,0.0216838468131134,0.0354492056464303,0.0133948067160106,0.0150155842322562,0.0199722591127175,0.0119044323005412,0.0223501147806801,0.0275169331131753


==> plotdata/rel_gap_baseline.dat <==
0.0307523193323119
0.0164902597665547
0.0286401187450339
0.0282439760694995
0.0228593971008606
0.0172479497681243
0.02046936368317
0.0158844237828898
0.0257623439071069
0.0256483627440449
0.0239021000174907
0.023911007703213
0.0109737811712292
0.0260403402883456
0.0216678936453132
0.0176961165728603
0.0171995429920804
0.00919560148983412
0.019056815658215
0.0274186612823736
0.0258120340071675
0.0226638445168476
0.027121162740974
0.02103560677896
0.0216116821677552
0.017215664824233
0.031898258740317
0.0339866208115578
0.0272557191343155
0.0161786315297061
0.0166901324846696
0.0336468960722971
0.0131892758904658
0.021720929401099
0.018859246952439
0.0320493449504864
0.0203473334231423
0.0221843559709245
0.0223952292083632
0.0205288177400775
0.0227741045347215
0.0145394830502114
0.00988198072698043
0.0206189010687944
0.0122585679767049
0.0199272087721063
0.0218643349924081
0.0151823074607463
0.021382229996078
0.0310257212086407
0.0173326025268953
0.0205543896038116
0.024658815758135
0.021806865063427
0.0293933184177333
0.0247826571001561
0.0203832767340432
0.0237771817613827
0.0284574496187424
0.0194853124500087
0.0244677769297004
0.0224848867470372
0.0192406268307409
0.0176455640200385
0.0199557149040803
0.0192843358692589
0.0229683919552931
0.0190103405752929
0.0228632453381959
0.0308447421123554
0.0156693835932161
0.0259945876188293
0.0153513808841708
0.0174460248698289
0.0351122430667089
0.0127075155786724
0.0249048822246573
0.0253612368493554
0.0153960402663211
0.0180899971336324
0.0276562262720991
0.0178070394941949
0.027929561853334
0.0279882304096658
0.0341300247591703
0.0222803729023896
0.0204657711914682
0.0273048780898122
0.0215402847582137
0.0330798747186379
0.0164840229869607
0.024109389384538
0.0153050659971385
0.0246896514708099
0.0256594700243618
0.0155515738140966
0.0292110787065735
0.0152318528810127
0.0209532835796975
0.026840326649713
0.0230087914845317
0.0156690555053489
0.0215442281345062
0.0273159072849921
0.0271319616694552
0.0238612366019284
0.0338814947804809
0.0146005960980213
0.0279312477996291
0.0216744124190884
0.0218119039276558
0.0243826370454089
0.0172166551311894
0.0299891860514974
0.0219569821142889
0.0185319471776599
0.0329422637988275
0.0259398053408494
0.0287495474730469
0.0236014695591387
0.00891886808309217
0.020333642264458
0.0204937271425434
0.0355433350031878
0.0235324470306894
0.0143138200519011
0.0253927054142326
0.0214778999892611
0.0170258009278395
0.0251014257089179
0.022037981385327
0.0348805069665581
0.0375060170923051
0.0273498540619214
0.0196016206996105
0.0143311294359235
0.0257174413212327
0.0207362115500735
0.0237905984606946
0.0298103360005163
0.0601475500211446
0.0254390282666921
0.0138007216129228
0.029521292743499
0.0186837053701959
0.0269259014710375
0.0348503919251036
0.0226305192487504
0.0192136226024331
0.0238430123349471
0.0302608964682867
0.031379230494335
0.0199208627741635
0.0207373739074002
0.00937001370563206
0.0180249294077444
0.0186053961286716
0.0176311841812472
0.0150993910842031
0.0256814626687051
0.0429578815541348
0.0433808965251599
0.0198789155937676
0.0208359293619902
0.0206925863214608
0.018472705048858
0.0282709715590869
0.0211580062503512
0.0238641080661646
0.0300218687516224
0.0306329743426386
0.0152749290914903
0.0317930427693338
0.0140890816029743
0.0309600745470682
0.022279988433099
0.0226029407755439
0.017358606927894
0.0225113047949456
0.0249438193660567
0.0277544443386709
0.0214635939962666
0.0207465118231952
0.021174118160764
0.0284315053075453
0.029910213926802
0.0160599629635847
0.0177482240787704
0.0303507051423623
0.0328096757330756
0.0326582720580127
0.0314129329593476
0.0233327392969139
0.0281123180751123
0.0208966419030704
0.0175703148291781
0.0244820613219698
0.0210141408507025
0.0147052135741151
0.0236440245900947
0.0258923331161734
0.0339925175284631
0.0320236553132425
0.0226579203783167
0.0253534700876269
0.0238248499622825
0.0163224548090156
0.0135793223505704
0.0133937959157422
0.00847302913646841
0.0216963885709597
0.024987511685105
0.0228858589969637
0.0179217206989849
0.0189800685119865
0.0114536327057113
0.0310772144048679
0.0160549373208119
0.0201053318500692
0.0205063289192728
0.0222618330078276
0.0264950430040358
0.0395975218462898
0.0196020657767514
0.0134030481338769
0.0192066680331964
0.0235798171168795
0.0208647402897982
0.0300186639547477
0.0182516672605066
0.0207372725204779
0.0144316075966631
0.0232653023649576
0.0277622825518239
0.0168508690688899
0.012703778306015
0.0314932748301726
0.0333762387925459
0.0299538218595254
0.0191149248657608
0.0336547395670251
0.0220296518632973
0.0293831988261201
0.0207571374709179
0.0238121255264092
0.0186718031257893
0.0193964756107419
0.0248861678220709
0.0164727625744373
0.0210727005318535
0.0244055652926686
0.0201662882686906
0.0249654150443999
0.013226004096649
0.0260439682469712
0.0206035075191693
0.0210962793231604
0.0237992012521556
0.0150567121188021
0.0150930116030906
0.0259959756951575
0.0161338645055471
0.0191928745595645
0.02436900220243
0.0187170747667341
0.0288493113265582
0.0250947578985679
0.0207985864530225
0.0146827844462876
0.0276792260880836
0.0266127879688552
0.0237988672065168
0.0198201305048954
0.0267142437220164
0.0143054320217738
0.0255002840112593
0.0140648896890164
0.0388020420640534
0.0189365598613811
0.0181871734991385
0.0302364052768931
0.0223900375402292
0.0195263667389083
0.0294365812443044
0.0152148540899166
0.0192258736755063
0.0196021806438901
0.0384798257028452
0.025200738245078
0.0192420269654295
0.0263882594160634
0.0190681766061395
0.0199693002563203
0.0212300370434458
0.0158325526599873
0.0236543491207049
0.0193186301882341
0.0307076957032127
0.0151584666764768
0.0291795276328929
0.0173974050794503
0.0213837217755432
0.0189542915577939
0.0363262058083145
0.0197268273215028
0.0151546009833285
0.0214326625960646
0.0219262214293131
0.0203557452388239
0.0183489142023769
0.022299093467306
0.0165061483622334
0.0221950116208639
0.0231460326297519
0.0133339718040422
0.0464243321401289
0.0234701755443224
0.022979949832032
0.0219042003280261
0.0296384918910215
0.0420177017778028
0.0237829391807526
0.0187821486334236
0.022339111686588
0.0264345965834568
0.0243894730433016
0.0269620868814878
0.0208171646653079
0.0207303451473284
0.0207998096870632
0.0198639675679511
0.0310728113220692
0.0203552004067276
0.0215107893688925
0.018549487144347
0.022656180651291
0.0221111101343821
0.0200071128080966
0.0317014878971064
0.0338206830579189
0.0269082899061744
0.0316621150455593
0.0183132709950793
0.021000644288855
0.0203351412704772
0.0265770580812551
0.0244540584901125
0.0257639840791971
0.0197058863901998
0.0123599701552216
0.0259290207247489
0.0266380228395692
0.0205776066307295
0.0291433119623135
0.0194594343537513
0.00966035598770298
0.0198508184334303
0.0232828176970161
0.0165493145882234
0.024613802763061
0.0132154870966532
0.0371271699055252
0.0239979286113093
0.0189612626407464
0.0259605994036175
0.0223534326404058
0.0337729097142101
0.0244244171236353
0.0221335375095481
0.0251252414973416
0.0153536136660207
0.0124159447783393
0.0266891160592794
0.0144673801499056
0.016157135743483
0.015797410904933
0.023569446347912
0.0323290509294556
0.0214641046425196
0.022106116707191
0.0209493823699364
0.0301834227250276
0.0162910561563105
0.0177701313366255
0.0171049151590943
0.0168479986355408
0.0220852534551722
0.0213096020774844
0.0208825990761802
0.0244369348053943
0.0260150786488774
0.0172840594655613
0.0260369978468175
0.033676667904314
0.0301302986642256
0.029995070875944
0.0179357933928482
0.0147233941767905
0.0212504383581732
0.0278768822614166
0.0258181442975562
0.0230499124277255
0.0100924340673614
0.0133874287790694
0.0221063000288445
0.0171789362037204
0.0258440308771916
0.0217213898782127
0.0147202542924267
0.0208222700923617
0.0243496874479141
0.022076963782632
0.0208475691908995
0.0297641606872275
0.0187255528412774
0.0356469685598459
0.0254243754920822
0.0268427433811091
0.0235216736736595
0.0087915642243932
0.0167717475110338
0.0238539632223592
0.0224310249550279
0.0179669789428332
0.0186666664965132
0.0306478929210293
0.0231314806769622
0.0406554657888888
0.0267078449809242
0.0169964965888849
0.016513773537067
0.022151379659977
0.0268037009036933
0.0253946325543515
0.0188946534476633
0.0230617882318127
0.0205889143931771
0.0215377059260021
0.0132272740763735
0.0190454959533749
0.0101954267707616
0.0185644160795621
0.023412089966858
0.0187112987480088
0.0358540587680897
0.0321272439179096
0.026289117565785
0.0153970412805221
0.016406361114055
0.0139590676314377
0.0166078466881188
0.0227608287854234
0.0251899397412977
0.0576276458982387
0.0228059582556148
0.0315817395998415
0.0195832053330103
0.0246393848932988
0.019313392073254
0.0114125040730947
0.0194367503332461
0.0155388418201931
0.0154853297376978
0.0160559873268561
0.019563974729057
0.0163325254428561
0.0300798189662815
0.0181453246305374
0.0224091556084898
0.0145413322050048
0.0280926616717028
0.017265354352727
0.0165228850003624
0.0253831529359838
0.0161084046032919
0.0182840764176766
0.017097478718137
0.0205690528532632
0.0202320189776802
0.0221625101201538
0.0170489306909551
0.0265340878595106
0.0140844584894394
0.0216806719864892
0.0245731168476132
0.0200624431845634
0.00906889170437375
0.0193276894126138
0.0266293619415249
0.0214374469295946
0.0320268313793191
0.0361003676116921
0.0168914595817948
0.0248076080998521
0.0219375732704089
0.0226189526310314
0.0222991544316641
0.0320648069053684
0.0163390103279482
0.0379009461554422
0.0275228847493219
0.018047629463995
0.0269605958753321
0.0259707949522099
0.0145199852962943
0.0173824960476717
0.0203321178115616
0.0227706283105495
0.0122744443363401
0.0239876563144288
0.0209726234185416
0.0232931734183234
0.0217991809761224
0.0284861673645729
0.0209986689160301
0.0271160978287729
0.0209107821866527
0.0306836580789036
0.0172269326373824
0.024987245498826
0.0177207412139099
0.0281540609529276
0.0169157956601876
0.0336824035292761
0.024731838056385
0.0263533616953254
0.0212072198793779
0.0256734896868418
0.0317732694832221
0.0169168226336873
0.0186934619368405
0.0245979536950109
0.0230153619915653
0.0277054650405233
0.0175425006497621
0.0342432243553837
0.0193966268702261
0.0111001152938057
0.0225939025842136
0.0129393902913303
0.0195174594187043
0.017888138716713
0.0289935359969525
0.0281601490176032
0.0169251278520937
0.0312317584590687
0.0223527865079199
0.0168211628048801
0.0256494144733456
0.0159353524875059
0.0207647680974893
0.0158353197987906
0.0177832975066429
0.0161793465221448
0.0268326053770268
0.0230255205141187
0.0199592104089946
0.0284066024322246
0.0117893973002613
0.0208185396944042
0.0328712784277103
0.0306651213764288
0.0228273116317937
0.0132939967482143
0.0179479149792766
0.0221471899468562
0.0198863394236474
0.0209672095626265
0.0246569603220949
0.0279204384616811
0.00954448493049698
0.0271913020233557
0.0140746417805496
0.0240955094630404
0.0250538539038483
0.0240958300344043
0.021249332094216
0.0217531775935074
0.0238827606298805
0.0271206185000645
0.0202813148667409
0.0308643525689565
0.0222856278788073
0.0302156521726543
0.0231635125768134
0.0258209261815832
0.0188487379968689
0.0230661834798844
0.0242540439910635
0.0158472501108151
0.0335758641951936
0.017205187675691
0.0153258701423363
0.0171378371326179
0.0299160879946375
0.0371425644177562
0.0181743879749555
0.0183022005936595
0.0342900722754085
0.0289266247846077
0.0289996197480796
0.0289646958397987
0.0157304432819503
0.0250825208128456
0.0207918989780786
0.0334078774282179
0.0160399803739758
0.0176551256631559
0.0207060305199477
0.0304581030279018
0.0331172228527774
0.0194878341143757
0.0184456243714209
0.0195625446293221
0.0206900802303853
0.0139233607733038
0.0264662906163539
0.0248085305727971
0.0276977464315683
0.0203387629052841
0.0177431974133263
0.0168515434141703
0.0216325098671983
0.0184317054205699
0.0233541453850203
0.0130640551802509
0.0214121291982421
0.0236891975482932
0.0274536952780593
0.0393510052650403
0.0240544929432315
0.0146796449052753
0.0156351793926811
0.0205450256766836
0.0208962488907767
0.00803296784188545
0.024062306488062
0.0142815424638428
0.0206272031532286
0.0113640978442895
0.0183700370367683
0.0201239446354581
0.0173679493782933
0.0144219575397097
0.0264543644795385
0.0166275978514698
0.0164854032290287
0.0268587582066724
0.0204519766536467
0.0244417402447666
0.0226125926452458
0.0159358245535948
0.0232306761350981
0.024335010523555
0.0220003558601852
0.0223422064851354
0.0187836998080407
0.0218591260815281
0.0130674422594161
0.0121897990721045
0.0223812617606085
0.0178246597544863
0.0181224408249174
0.0262815073128774
0.0133473757936335
0.019033527282033
0.0145882505308881
0.0187216891655894
0.0277420671750359
0.0126699764019659
0.0238513576744519
0.0208071148569806
0.0369756570077336
0.0225471692656283
0.0166187826325029
0.0300928729885026
0.0349206673013257
0.026336816587393
0.018428878380206
0.0266386821953445
0.0352295218734808
0.0192096170221695
0.0272129067389305
0.019001662298042
0.020655779338039
0.0210113288854213
0.0228534107969368
0.0393432248877775
0.0185299383292488
0.0322260751197844
0.0194628446342047
0.020722671684324
0.0311855462390916
0.0429954934353558
0.0223218081627622
0.0276631297157821
0.0326109138032011
0.0178689795236292
0.0120466065754111
0.0127017278456104
0.0251013774371256
0.0231021622118942
0.01677591077783
0.0262545643259731
0.0186731104131658
0.0313995364176266
0.0171790490842098
0.0219565928085382
0.0218779165154048
0.0116478080292401
0.0197383960762106
0.0195683996937488
0.0148485154223871
0.0119855845074495
0.0287237093254814
0.0241810258275879
0.0295067433163356
0.0285399453928171
0.0204346172995208
0.0188864784031283
0.014467830085988
0.0176386386970113
0.025727499536332
0.0135513809016068
0.025567565501732
0.017856244127134
0.0212800995668146
0.0135213243581292
0.0234888902229318
0.0182661714963755
0.036183127415386
0.0274105433102328
0.028928842555585
0.0145104910159699
0.0187159127965327
0.019648627894808
0.017558144416972
0.0161946480377925
0.0271150469389551
0.0302719778707693
0.0315178922355497
0.019833833579937
0.0295055555087721
0.0268121094956109
0.0185447724966281
0.0261840645410383
0.0177842274148388
0.0231164092224415
0.0195928886933762
0.0264289837490976
0.0264951727089816
0.0152289967441193
0.0297921156564743
0.0190386333219433
0.0315428753362605
0.0206489668131493
0.0167702336590754
0.0220035226837436
0.0216598993997925
0.0304641804284101
0.0293042147874359
0.0174551955159326
0.0164525770330686
0.0275558139723
0.0235442189071032
0.0265948274241143
0.0160074227594196
0.0220838718491264
0.0227386994538109
0.0229981503149733
0.021864923096127
0.0241476341875766
0.0185444830145081
0.0245603557704808
0.0202674732487539
0.0263459207972933
0.0223303719771355
0.029535974697898
0.0234209017906398
0.0134352565374806
0.0238719599518852
0.0239740444503429
0.0206314346886592
0.021673976073768
0.014358024899515
0.0202450994685283
0.0170395337875326
0.024744384285185
0.0244393565278728
0.0173634942154378
0.0239938167556032
0.0217875757309709
0.0161994311345084
0.0313938305807274
0.0229154842062749
0.018608268843086
0.0180813205677034
0.0256056267671159
0.0272490564020578
0.0161905684299944
0.0227465097978381
0.0190546845453364
0.0233477680170789
0.0172653594451631
0.02767918504737
0.0178533127086206
0.0256872609998815
0.0255421705124919
0.0185121810776923
0.0180696192175617
0.0259545476467805
0.034370566838883
0.0349442150505573
0.0219368905468871
0.022318506248393
0.0312395117488021
0.0346146875822105
0.0257377335771034
0.0326322121050415
0.0301805112441366
0.0207801094999199
0.0145611490144025
0.0224550218421061
0.0261784549725426
0.0137008026968084
0.0300134412375104
0.0317146064755474
0.0271787877641582
0.0262567580804697
0.0309569689628932
0.0331180346054035
0.0277448027185744
0.0202226443187293
0.0180456705031947
0.0193385214547963
0.0297173538890493
0.034368559480452
0.03735790080943
0.0231127652857214
0.0263243302885798
0.0227520783264429
0.0150103776256405
0.02587964863171
0.0164203629874854
0.0278258346468812
0.0169823591295014
0.0252568717154121
0.0137118940161848
0.0243536078735311
0.0224918411144276
0.0198611593015923
0.0288798384413921
0.0226470445701906
0.0297134880794446
0.0287255260256144
0.0306473131228839
0.0130821321157052
0.0235965577036108
0.0365488496652913
0.0244214277053858
0.0176682971730392
0.0245540736569869
0.0197152274164151
0.0264156015563324
0.0281555291716654
0.0252312825496173
0.0229549923742935
0.0186123490059195
0.0161330110261557
0.0203809573743206
0.0315555819762587
0.0220173522465793
0.0201941890552472
0.0294968101109758
0.020011317346698
0.0295661284261337
0.017220176675556
0.0249604202745619
0.0226511456945026
0.0214888175815143
0.0264492729698608
0.0172892781245005
0.0161343720106323
0.0174119259215673
0.0262592679762738
0.029540315320138
0.0198566765479581
0.0205569674159362
0.017436910396218
0.0232189693898467
0.012832421669639
0.0211558002147848
0.0292419472390725
0.0113721884810783
0.0275253949321577
0.018554145842881
0.0285788971784637
0.0187762745446967
0.0183029710306369
0.0265300607563613
0.0308431531583707
0.0279334283185818
0.0114734324213068
0.027826216959891
0.0214407333053727
0.0218702648048711
0.0194077641037942
0.0164839809054707
0.0368471189956474
0.0167185222154302
0.018080979994663
0.0137833043177455
0.0164461766861925
0.0160289541606831
0.0256344851679661
0.0205780105594137
0.0195948078985989
0.0385043687043218
0.00942547123997972
0.0288123025781599
0.0162696320706003
0.0146223259526345
0.0190696158937549
0.018437256258871
0.0320733020449532
0.0162339841771261
0.0234603411651682
0.0217981677634189
0.0255946084913321
0.0194162183485092
0.0182610613073266
0.0158703469844322
0.0188073087060667
0.0243718636236313
0.0255987007262162
0.0323910115421954
0.0227699355511874
0.0232167045426854
0.0296434905486421
0.0186730991372004
0.0257338276870843
0.0243004323821958
0.0232355090316231
0.0237206902335271
0.0138400857237645
0.0247343004469255
0.0298678344374983
0.0245072041044855
0.0348929019426677
0.0123768854317535
0.0280713255436723
0.0203414835696257
0.0305726789146297
0.0263115822313104
0.0156017115791895
0.0182921450877253
0.0223768667704607
0.0115029810616877
0.0186721594404421
0.0325634463962858
0.0236460937048613
0.0379031632627973
0.0211407825117118
0.0209816178510519
0.00831237731352297
0.0173738846531256
0.0196936805329579
0.0219444746337129
0.0271138470821007
0.0172562454607473
0.0192125345552808
0.0288450296749162
0.0127465214680664
0.0149729478408217
0.0204714593145057
0.0358347300383819
0.0316608209222939
0.0229543056905054
0.0258423429225892
0.0187412974225671
0.00959218726680489
0.0229981281938633
0.0194479816631831
0.0216031027087421
0.00860078431665723
0.0203802311772024
0.0359371517656378
0.0326714113209504
0.0184266839429994
0.0195078562144547
0.0266528097682861
0.027377154358861
0.0216838468131134
0.0354492056464303
0.0133948067160106
0.0150155842322562
0.0199722591127175
0.0119044323005412
0.0223501147806801
0.0275169331131753


==> plotdata/rel_gap_scen1.dat <==
0.163497139391698
0.125762989985091
0.114818017108242
0.156033086366045
0.147716321242857
0.123576671022356
0.141019284652191
0.138421585784635
0.166713775826619
0.166920665559942
0.119935768161531
0.160338342727109
0.11994155068914
0.115739045428923
0.115113485781535
0.133088950769894
0.165865754371688
0.168086259902434
0.173593631430181
0.12328849581373
0.151623122965046
0.143083519574883
0.175366504345893
0.162631178981211
0.16231980234691
0.163748530893298
0.19428661914876
0.164446985987668
0.134335838413475
0.169167743740831
0.141912037411045
0.143093010991169
0.142682790962208
0.14078661983973
0.0994046545856302
0.158261428433908
0.117038656081782
0.180900994135513
0.155722432092484
0.136027581058035
0.153020341309179
0.124213576053243
0.1769330752296
0.160907662144992
0.15102364412077
0.174298725210575
0.151481270090435
0.177062198267162
0.149237605495311
0.0980585261152237
0.150808812611843
0.165168675142409
0.151205505116251
0.125850205878181
0.126667438658471
0.186765930439634
0.146849414982486
0.178548188994677
0.174150030346856
0.153671794663376
0.103131871821761
0.148007931386206
0.166923294453044
0.163554926086614
0.179413096432673
0.149169338533853
0.158940935467474
0.150143650303577
0.144005542996645
0.152069851288419
0.162269951779854
0.135277289880371
0.140775131016349
0.151798875884164
0.154344363308964
0.133484288458187
0.151825139636874
0.130578028680299
0.131649516508104
0.131318216132691
0.156447078157327
0.181222784994001
0.147731824448707
0.121481532740093
0.142843719829187
0.126190378660467
0.171192482188077
0.152493429281373
0.140263706790626
0.148227422947322
0.157459170034268
0.126427921878896
0.125645981510939
0.175645628220605
0.175941415822058
0.159028225081539
0.162261018721713
0.147729943292032
0.109585244138229
0.146703339990393
0.129579209986928
0.0935691249819378
0.191701195770357
0.139430966014482
0.130383656654724
0.164567446874732
0.175302588801647
0.182387923768273
0.151038029240234
0.155232228297845
0.171256632708258
0.148502566770952
0.161581124717926
0.191176410516978
0.132747720214099
0.167346064743333
0.176582234226487
0.149312772529752
0.160737697151065
0.13079460069109
0.171484444203757
0.174468677933031
0.169029128157595
0.131928110971662
0.150971950660148
0.109837756323879
0.134014330099319
0.102890633129107
0.158484177603757
0.151318728761553
0.169347223433323
0.141172949737529
0.147381500597032
0.171379121519178
0.155105016618342
0.116487031602956
0.165520926780028
0.122306166922657
0.135333606196039
0.156024682737091
0.191704944727786
0.135443274619827
0.122215534142182
0.154065498832937
0.152350937030786
0.144646277041971
0.153827580387549
0.153031358990017
0.149655177271616
0.145300797000512
0.136166424859535
0.125102833006487
0.171524673350973
0.16405076412193
0.129303449477139
0.123502518467175
0.146803518328533
0.108029350630161
0.178334483232441
0.144360802670429
0.175955637108502
0.1265174805522
0.151178338245179
0.125700429785991
0.141475132029482
0.136061657334122
0.174287304213602
0.142001475301823
0.115543614606694
0.134796633636663
0.153573384143933
0.144417967450929
0.138697823809717
0.190998961287821
0.137645455753478
0.140442371551997
0.177794673817212
0.132226577670728
0.130383193674159
0.156462015742514
0.119288314443113
0.183535801763752
0.13917388240957
0.16525980756775
0.139456002240108
0.107241103437738
0.170953036298043
0.149508626127594
0.130093952724683
0.139023081574514
0.1348608288518
0.126520395316814
0.203569758653886
0.187808891320827
0.148375558448004
0.171366693383712
0.154109710513921
0.160419742244517
0.165435884397307
0.156857608781074
0.138119225905858
0.154343601712096
0.141928282480962
0.152107080514619
0.154202238544624
0.12730858728035
0.187104337606034
0.135672449089669
0.155826948170775
0.168245652005701
0.182407911397294
0.146161040781865
0.11114323483191
0.156140139423364
0.183070992896729
0.113862372727804
0.154186607503631
0.168454732582634
0.180377225652088
0.169378961202637
0.147380547088124
0.139718783992084
0.155813589147567
0.122693707726163
0.155108691285449
0.129405090632033
0.142787182576539
0.141793740831986
0.14033719627481
0.14201930779358
0.124447429709747
0.145773508482413
0.161216912889005
0.141496762622714
0.120829388101269
0.131699302029128
0.135095117779144
0.133973321119685
0.118211842569774
0.128263023209217
0.138395618787518
0.155347074482022
0.122639369688019
0.134932364130312
0.181396842677291
0.1547622433992
0.141928893318266
0.128734713824566
0.143787815830228
0.132310996503409
0.154402998511688
0.0972672144566433
0.145224707778379
0.12277869268016
0.175529872649215
0.0993504280828581
0.131083737153392
0.116305435990731
0.142957138110103
0.124595458493395
0.138162366865788
0.142448701334065
0.179084323980167
0.144835387075933
0.123289151467717
0.151388906621761
0.149145938182921
0.130023479698388
0.116901309893124
0.122753659127241
0.146397882400152
0.157361120710211
0.145685155353034
0.151121403454197
0.128585204976474
0.160329336346818
0.130844886573548
0.102540024038857
0.125083229150633
0.149886304522435
0.116491758877456
0.126596778402805
0.129818174328195
0.140407352751935
0.134348342399687
0.12002804491246
0.176958857057672
0.152297542583707
0.138938416744103
0.181279099770765
0.144946519908765
0.0998124562300602
0.143651933491985
0.171593377630087
0.1278352179794
0.202544370911679
0.149615990608564
0.124470418399898
0.156027221349602
0.187189495580491
0.16229725748311
0.128453391287162
0.127794021731175
0.158472682996751
0.171463217292572
0.143775005627429
0.174926836467695
0.154409374519449
0.116761345528156
0.140625230496518
0.141621498391376
0.158775775510834
0.14356228538701
0.166486516774486
0.109742683865996
0.163749460115392
0.166727117804346
0.1510473941887
0.177548289485399
0.167690502139062
0.140949446263823
0.158415353461944
0.176670489428687
0.166967869213284
0.145766190918683
0.156896673313711
0.17045009996927
0.162600438706485
0.145442572963419
0.12749928181324
0.15072693438482
0.0951010842917667
0.158173346307182
0.18077283603167
0.123371983297511
0.16395501618258
0.179159437869714
0.15545341860623
0.167028336150652
0.165005880039492
0.107399191293709
0.138858893926847
0.155922090479815
0.138034360623185
0.164515324063027
0.15216728818582
0.131174476353007
0.143490444157252
0.140804429460724
0.151457065725436
0.125894321699931
0.132012114159745
0.120591702761588
0.16287581004608
0.133001459663039
0.146099208190991
0.122048964295127
0.152995457907493
0.149634977461624
0.125021392882101
0.174384332313047
0.15521987426713
0.167111427764365
0.17344919423196
0.161667759210453
0.140638877282519
0.169933142449702
0.131297924882117
0.164889847997614
0.127165553419681
0.180536577762121
0.193127701467009
0.114847070171371
0.132264983164011
0.163069035933451
0.103598343469689
0.155716117254775
0.112064535904904
0.133039085311394
0.173007400133319
0.1309679068962
0.154434886828123
0.133774054246588
0.112844593018922
0.140779630399464
0.13471662411145
0.175940521882566
0.169150607238402
0.131214681515807
0.123523125409477
0.143923381976332
0.172726179587109
0.130920464579869
0.138816406541669
0.156948153800911
0.179590567744163
0.118724284291752
0.120096590915451
0.192067303554542
0.165644889977497
0.174523158329525
0.0898194621725281
0.1341569813295
0.177771841825773
0.119310257240548
0.161708675132482
0.169112967228819
0.13176221104789
0.157565554945469
0.146472886813384
0.113317506312091
0.158142094150988
0.162651230537287
0.150100773371199
0.164059473307271
0.112383003678612
0.153140358175067
0.140017784377694
0.145696892919484
0.186532389946366
0.15788943369508
0.104143860650077
0.147618102560618
0.145334584459245
0.169409053780995
0.146331218595132
0.182597739659133
0.152733937313945
0.164110180127146
0.195107937778244
0.109469993525444
0.155921658121832
0.127670330146734
0.177384327111711
0.167314501727013
0.163951263304529
0.162687971893703
0.144570009651177
0.136680418688989
0.154267981958674
0.180545127767714
0.101835441883371
0.178757438244571
0.123124045469726
0.149236928805429
0.116480915444407
0.168753658954968
0.129185655972244
0.145134318552513
0.160804729521249
0.176629829210564
0.160804838234312
0.180058423752063
0.153734944863422
0.140803383181068
0.165765769107073
0.161386136792936
0.161417885476168
0.14038586014594
0.153871535519177
0.154382232663391
0.182104251886495
0.138431362102406
0.167474155657624
0.145427444695384
0.148319718055377
0.128053590463189
0.113956240347516
0.171114518255995
0.143087947691356
0.138428174663506
0.153060842222279
0.178543294124239
0.133628362413738
0.124451340511824
0.153630852761954
0.151315855646197
0.158250573596005
0.150508603875672
0.151292524123073
0.14805154526826
0.145516204179715
0.114341717947575
0.177205620056871
0.148551620151401
0.156638452604725
0.162066694413436
0.135993551150153
0.114893921592513
0.142106392683642
0.115492464836394
0.160477200894735
0.130738734395705
0.115273269170288
0.148095376531162
0.162465583971536
0.117345738895352
0.154785088041992
0.149349076668329
0.122724714167065
0.187743327115046
0.166392297434575
0.179120113973641
0.154261766045412
0.124588566582188
0.178243764868726
0.134027426187506
0.13366174247672
0.137552132704637
0.187413969714023
0.129148677225533
0.156198547587851
0.164144405679646
0.14727305061043
0.143929937702658
0.161067255802019
0.114770206871511
0.118223245463055
0.183501904694281
0.110883842963562
0.127582692016944
0.146349674789813
0.133233671239407
0.127007896225454
0.161971841590894
0.164942143716184
0.146164187601348
0.117032228221573
0.132445362818414
0.137613539379152
0.132293256411591
0.128435226865788
0.156004263509281
0.136448580891481
0.130989413522948
0.148017895053494
0.139029516580678
0.166396961923463
0.149381423293783
0.151913244382719
0.180088880490243
0.170389321637427
0.13389822480635
0.14789110625549
0.137418696045627
0.133632139336026
0.143722626750726
0.154723298398322
0.157003202132235
0.145911512953656
0.131495164013506
0.144343432001353
0.148839456494786
0.1623072870114
0.132978893674304
0.167467166488943
0.173074835748006
0.160358503121846
0.140728429132376
0.160309179335108
0.133444971756755
0.171329923349265
0.172054823701747
0.151513948151655
0.14385135770623
0.125867532745187
0.135183714362258
0.146568099032926
0.11807472976238
0.137696382556978
0.133916163166907
0.155007392740655
0.124065516059223
0.147234816274662
0.163714245442514
0.149353576882046
0.129908335153779
0.130395953400159
0.141241029624492
0.142372114480221
0.130854854427265
0.167144383129619
0.1638702546164
0.100469796058341
0.150907322822477
0.16552348746285
0.159811086758694
0.132273353181803
0.0951304354797924
0.124809862815191
0.149045441454583
0.157655206786174
0.18460726497458
0.140623974180154
0.160162155249454
0.172939478248486
0.159791715998296
0.129958862523297
0.174784503120009
0.155534949214801
0.161781531003092
0.167035988292702
0.152890384744188
0.1479746238638
0.151383913809491
0.150113313454393
0.138434699121779
0.142514254738506
0.160788921824761
0.152955387890427
0.17171096524695
0.147945789112329
0.157434226923836
0.148776286529056
0.115683999051154
0.159959204964481
0.155958656891757
0.159811520308707
0.203122485570116
0.183439740686942
0.152157126025004
0.118146624386516
0.146475174992714
0.124628296584447
0.142525340711738
0.14926110111573
0.166767281149088
0.150493371124992
0.15198296843259
0.146902835154825
0.178167589065434
0.185921673462187
0.0904626139947469
0.152180885643858
0.146040022365911
0.159503141394703
0.148521364154015
0.120503588333301
0.151415486872427
0.139388280571695
0.162504138926694
0.187867958116711
0.117627391125312
0.160191046588732
0.126361879497018
0.152736760909141
0.154990563430133
0.131301057109323
0.151304547141723
0.19201189300554
0.118460091338311
0.198515443356207
0.140582632680103
0.158601130535552
0.169880245164072
0.130430663643594
0.148544966254016
0.141103313638949
0.147108391895197
0.133023395558238
0.178709499042869
0.183047918781566
0.16676611016974
0.127253381610003
0.159856674566864
0.150860906667336
0.133406339185011
0.121808909642223
0.161543812645384
0.141922965875731
0.142665506198046
0.149705963537968
0.154464611828421
0.174559759145284
0.146340028975008
0.124185790989928
0.152442705761632
0.133723969024642
0.156560118821605
0.1420360124907
0.162711577547727
0.135191878179759
0.160307079191333
0.140502772816955
0.179690272335035
0.169318321538731
0.113333548416802
0.150938640077054
0.113408808839772
0.121960368569402
0.13574417424826
0.124192696841798
0.147007350161128
0.13384924180412
0.156300151173885
0.150978127946251
0.138037518245223
0.135118817012143
0.136331010433304
0.130662442567548
0.14339666877814
0.121079375368574
0.150217957938499
0.136917360967058
0.162449660996655
0.200198320679907
0.149347695613285
0.121868379624255
0.166044502098536
0.188787827376531
0.144523601712206
0.128300520198452
0.14486039264482
0.136338489375147
0.163567518740096
0.123585107809258
0.159750672041613
0.178079059235948
0.10046567933839
0.144348109696027
0.173364860541741
0.181028058935438
0.163450866989721
0.151044285830729
0.150858234747241
0.125175228550004
0.132766817046463
0.167752016003935
0.127329972703421
0.151532901093624
0.141335225573528
0.152521059901478
0.11609018292599
0.122154392512607
0.197788191107084
0.156819401990698
0.142014653352938
0.137651946386608
0.18112532060155
0.123826312068297
0.107764927188018
0.140240170386141
0.174815824000119
0.129874649281153
0.160605191481176
0.148596176891059
0.141804916046472
0.137697898282861
0.12607457531771
0.162894569128604
0.16271034339011
0.14766265385165
0.142781858905432
0.134482352520156
0.168708059652117
0.151339296288384
0.156737810424044
0.158927741009621
0.14885294248214
0.169246472331766
0.132175639817294
0.133181757190461
0.0996380747667669
0.150290409144485
0.152078780114138
0.106078438366323
0.150831632185578
0.11636563139087
0.120223078542722
0.142098709076953
0.157748481311247
0.165265897730899
0.168635063104742
0.166006905497051
0.1510722524439
0.146955542958569
0.144059595230814
0.169166292516569
0.140684986484068
0.142888989899524
0.172515987307885
0.189913372213862
0.150798013824953
0.160404588202013
0.124967651901188
0.191744572012707
0.149716441603793
0.113942153751365
0.155714722040165
0.150590245524298
0.171093235845495
0.151307880104072
0.124321554246628
0.115541210969852
0.135745523797342
0.150315031664432
0.14212870274841
0.163056473068593
0.149729479083713
0.143389726944566
0.157791135593601
0.123406123955719
0.0971065983619938
0.151566566992787
0.155674902952944
0.169873512388649
0.190751314864525
0.147696218031821
0.190460050186672
0.182169056088329
0.159158941082463
0.151445087897523
0.145592298666283
0.149450252826672
0.131451878408472
0.171086900327075
0.144782099462221
0.109731392880817
0.167125835326544
0.175273530431264
0.168680680919709
0.175432366407925
0.13647282420805
0.15996739284661
0.150874869879728
0.0868951402633197
0.133753667394023
0.149936679072244
0.0574773343251934
0.0945478309442379
0.128518406965341
0.172893553600095
0.189744020669073
0.110132032810315
0.141104163421532
0.169606221194721
0.129860609290693
0.195717401973892
0.161364122066201
0.198229732931816
0.130589635758435
0.149262275483293
0.136535849360373
0.138861337207347
0.177521216320953
0.115002543753547
0.114031175219217
0.163216874470384
0.135937741425864
0.13690235157483
0.128200551351986
0.118995235460402
0.138340870852455
0.170358499243611
0.183302584959691
0.177642495140247
0.148368946361209
0.147408078469585
0.186805958300583
0.132003970428943
0.151356329100949
0.162533784989428
0.150012474891076
0.125544941204948
0.138284624733093
0.0980151980104147
0.094056568794062
0.172352293977817
0.151650959887257
0.142181671826273
0.187390794985701
0.162432327546086
0.0870448670042061
0.20004591627508
0.128767077551997
0.155895526028877
0.176022337810997
0.0972296833784952
0.119876098657709
0.144881678140591
0.168503424434363
0.159699915761749
0.142307666658579
0.126639609766141
0.105333120231656
0.161835077566923
0.146209509738606
0.175544846561588
0.153558599089268
0.158811093124588
0.169026951099456
0.151197518863821
0.164678082363146
0.125927811621603
0.123148804496556
0.136909593723921
0.137165753127335
0.15005633558518
0.176771047081251
0.140163614086245
0.142778635575054
0.0675803125871924
0.156896422453
0.194404103885488
0.132966944358312
0.152743582954192
0.154507988417084
0.160559751291445
0.151957356889505
0.139703287872818
0.138419447744329
0.134265750060003
0.166691627146347
0.181960691717348
0.18530859977516
0.150282798368302
0.161211189362143
0.114874254724568
0.124266975218301
0.126275934854777
0.130872558002175
0.131545886986665
0.157448263407011
0.1465598857636
0.127889579016936
0.155689858339541
0.142216670489885
0.165106344380353
0.121511655342339
0.12230013538008
0.150187164529995
0.13499924238582
0.152849150907402
0.157215223634578
0.120207487814184
0.172903777901245
0.137168652323094
0.186925329120484
0.205467412635341
0.142139910990443
0.128221110181419
0.109909512052393
0.129463212340377
0.174926169327189
0.141025604860841
0.147886460425759
0.115146807493265
0.177734821972823
0.160373576297908
0.122148687190634
0.121721491324034
0.154622275760819
0.127967205025835
0.155042103885435
0.148341453257507
0.128583034774309
0.126003685244215
0.188485667426496
0.132923370024875
0.120293266175545
0.170651771101983
0.199221960833645
0.151386089829584
0.153164342941808
0.121218644790635
0.170941980539761
0.161105796605305
0.172585222905107
0.17716180639156
0.15252286563732
0.134940945739701
0.173755006745484
0.17311903357008
0.172807907901486
0.146668377369761
0.118290788385139
0.169191259242362
0.166209896564802
0.0972614928571381
0.127254081078804
0.133045324588701
0.177257068490886
0.170840982283007
0.178360767909769
0.112070577246914
0.167719749762504
0.144540890748797
0.144187642163592


==> plotdata/zero_Example1.csv <==
n_vec,zero_EA,zero_COCBA,zero_Alg1,zero_Alg2,zero_Alg3,zero_Alg4
2.5,0.0820000000000001,0.0820000000000001,0.0820000000000001,0.0820000000000001,0.0820000000000001,0.0820000000000001
3.5,0.0820000000000001,0.0833388644688645,0.0919095604395605,0.118248681318681,0.0980553113553114,0.101745164835165
4.5,0.0820000000000001,0.0805105413105413,0.0918631054131054,0.124465982905983,0.103205299145299,0.11152188034188
5.5,0.0820000000000001,0.0774659673659674,0.0879366433566434,0.123105944055944,0.104392517482517,0.117162167832168
6.5,0.0820000000000001,0.0741959566074951,0.0837095463510848,0.119693313609467,0.104060039447732,0.119768698224852
7.5,0.0820000000000001,0.0711946324786325,0.0780547863247863,0.115044752136752,0.104930717948718,0.121714478632479
8.5,0.0820000000000001,0.0692473755656109,0.0719390799396682,0.109878838612368,0.104685701357466,0.12328742081448
9.5,0.0820000000000001,0.0663755060728745,0.0670571929824562,0.104765168690958,0.105271970310391,0.12545
10.5,0.0820000000000001,0.0640067765567766,0.0621410134310135,0.100234835164835,0.106203174603175,0.127533333333333
11.5,0.0820000000000001,0.0624762207357859,0.0575188851727982,0.0953258974358974,0.106844403567447,0.129308795986622
12.5,0.0820000000000001,0.0607358769230769,0.0541838871794872,0.0914055897435897,0.107867456410256,0.130898523076923
13.5,0.0820000000000001,0.0595399810066477,0.0501005887939221,0.0878856220322887,0.108874634377968,0.133077948717949
14.5,0.0820000000000001,0.0584594606542882,0.0464126525198939,0.0841857294429708,0.110562245800177,0.135097188328912
15.5,0.0820000000000001,0.0575026550868486,0.0437594375516956,0.0809024400330852,0.111517311827957,0.137038246484698
16.5,0.0820000000000001,0.0566575135975136,0.040969222999223,0.0779106060606061,0.11244933954934,0.138702253302253
17.5,0.0820000000000001,0.056138695970696,0.0389099413919414,0.075217978021978,0.113582864468864,0.139948747252747
18.5,0.0820000000000001,0.0555919750519751,0.0368033402633403,0.0726216493416493,0.114732314622315,0.14152191961192
19.5,0.0820000000000001,0.0550713872452334,0.0348412491781723,0.0703041814595661,0.115638218277449,0.14265936226167
20.5,0.0820000000000001,0.0545574046278924,0.0332141150719199,0.0681469543464666,0.116425565978737,0.143792032520325
21.5,0.0820000000000001,0.0542146034585569,0.0316007990459153,0.0659818843172332,0.117217722122838,0.14476427549195
22.5,0.0820000000000001,0.0539408376068376,0.0300901025641026,0.0640506324786325,0.118099760683761,0.14565003988604
23.5,0.0820000000000001,0.0537467757774141,0.0287216093835243,0.0622530387343153,0.118742062193126,0.14652840152755
24.5,0.0820000000000001,0.0535344374672946,0.027525389848247,0.060547854526426,0.119328158032444,0.147241705913134
25.5,0.0820000000000001,0.0533261940673705,0.0264591101055807,0.0589234741075918,0.119779044746104,0.147965168426345
26.5,0.0820000000000001,0.0530545670053217,0.0254253362360909,0.0574040541848089,0.120260580551524,0.148540735365264
27.5,0.0820000000000001,0.0528651934731935,0.0245328904428904,0.0559712447552447,0.120700853146853,0.149112666666667
28.5,0.0820000000000001,0.0527002294197031,0.0236348717948718,0.0546042375168691,0.121074309491678,0.149603009446694
29.5,0.0820000000000001,0.0526039069969578,0.0228359278574533,0.0533208822251195,0.121423672316384,0.150117431551499
30.5,0.0820000000000001,0.0524785119798235,0.022094745691467,0.0520730432955023,0.121773459436738,0.15062798654897
31.5,0.0820000000000001,0.0523523687423688,0.0213698941798942,0.0509133496133496,0.122105042735043,0.151055726495727
32.5,0.0820000000000001,0.0522920433925049,0.0207400157790927,0.0497789230769231,0.1223396765286,0.151409905325444
33.5,0.0820000000000001,0.0522122770761577,0.0201059127439724,0.0487072751626483,0.122567095292767,0.151657765021049
34.5,0.0820000000000001,0.0521660572277964,0.0195332292827945,0.0476887811222594,0.122811460423634,0.151913158677072
35.5,0.0820000000000001,0.0521240339472734,0.0189626327193933,0.0467151209823041,0.12294823040809,0.152159357168653
36.5,0.0820000000000001,0.0520358096241658,0.0184438742536003,0.0457829996487531,0.123061429574991,0.152400509308044
37.5,0.0820000000000001,0.0519811247863248,0.0179561811965812,0.0448900752136752,0.123182841025641,0.15260267008547
38.5,0.0820000000000001,0.0519172027972028,0.0174926073926074,0.0440324442224442,0.123340586080586,0.152843816183816
39.5,0.0820000000000001,0.0518421486530347,0.0170461051606621,0.0432128432327166,0.123500548523207,0.153051752677702
40.5,0.0820000000000001,0.0518224058246281,0.0166370243748021,0.0424261760050649,0.123542386831276,0.153217666983223
41.5,0.0820000000000001,0.0517339882607352,0.0162280444856349,0.0416749397590361,0.123642869941304,0.153336679023787
42.5,0.0820000000000001,0.0516707088989442,0.0158661990950226,0.0409515113122172,0.123742868778281,0.153484075414781
43.5,0.0820000000000001,0.0516170527556734,0.0154935190097259,0.0402577777777778,0.123878541114058,0.153594485705865
44.5,0.0820000000000001,0.0515818323249784,0.0151469749351772,0.0395861711322385,0.123950581964852,0.153682832036877
45.5,0.0820000000000001,0.0515405494505494,0.0148187320371936,0.0389385207100592,0.123987568329107,0.153780797407721
46.5,0.0820000000000001,0.0515089771160739,0.0144913344361731,0.0383117810862972,0.124001577060932,0.153841328921974
47.5,0.0820000000000001,0.0514825074224022,0.0141872010796221,0.0377086585695007,0.12403081511471,0.153946458839406
48.5,0.0820000000000001,0.0514671689135607,0.0138957071107587,0.0371244250594766,0.124081390430875,0.153985659529474
49.5,0.0820000000000001,0.0514545454545454,0.0136154752654753,0.0365606034706035,0.124098404558404,0.154063563843564


==> plotdata/zero_Example3.csv <==
n_vec,zero_EA,zero_COCBA,zero_Alg1,zero_Alg2,zero_Alg3,zero_Alg4
2.5,0.0820000000000001,0.0820000000000001,0.0820000000000001,0.0820000000000001,0.0820000000000001,0.0820000000000001
7.5,0.0820000000000001,0.0879827387387387,0.109134936936937,0.161429405405405,0.123203207207207,0.144326018018018
12.5,0.0820000000000001,0.0845903891891892,0.108493005405405,0.157900367567568,0.125350097297297,0.156701189189189
17.5,0.0820000000000001,0.0813731196911197,0.103563706563707,0.149888725868726,0.123264972972973,0.158155235521236
22.5,0.0820000000000001,0.0778401321321322,0.0973801141141142,0.139664564564565,0.121058288288288,0.15703606006006
27.5,0.0820000000000001,0.0739150761670762,0.0910152727272728,0.13083485995086,0.119046024570025,0.155453896805897
32.5,0.0820000000000001,0.0710743908523909,0.0842741704781705,0.122613542619543,0.116121675675676,0.152299866943867
37.5,0.0820000000000001,0.0686033585585586,0.0787762018018018,0.114432273873874,0.115924742342342,0.151771589189189
42.5,0.0820000000000001,0.0658670174880763,0.0719896343402226,0.107586276629571,0.114406756756757,0.149277573926868
47.5,0.0820000000000001,0.063917906116643,0.0666823527738265,0.101207769559033,0.113781288762447,0.147675192034139
52.5,0.0820000000000001,0.0619851969111969,0.0616108571428571,0.0952805456885457,0.114273531531532,0.147523634491634
57.5,0.0820000000000001,0.0603927520564042,0.0569523948296122,0.0901708366627497,0.114656284371328,0.147441048178613
62.5,0.0820000000000001,0.0592263005405405,0.0525966551351351,0.0854809513513513,0.115521176216216,0.147277288648649
67.5,0.0820000000000001,0.0581552012012012,0.0492231171171171,0.0815363583583584,0.115877445445445,0.147650614614615
72.5,0.0820000000000001,0.0572495004659832,0.0460940093196645,0.0778170959925443,0.117017243243243,0.147938001863933
77.5,0.0820000000000001,0.0564780052310375,0.0429937454228422,0.0744249136878814,0.11791437489102,0.14834210462075
82.5,0.0820000000000001,0.0556317018837019,0.0402007223587223,0.0713318607698608,0.118671144963145,0.148898348894349
87.5,0.0820000000000001,0.0549819845559846,0.0375194980694981,0.0685875459459459,0.119725522779923,0.149353842471042
92.5,0.0820000000000001,0.054467173119065,0.0355181650840029,0.0660609992695398,0.120408683710738,0.149861528122717
97.5,0.0820000000000001,0.0540719847539848,0.0339374788634789,0.0636775343035343,0.121281488565489,0.150363882189882

